Initial Parameter Estimation for Non-Linear Optimization -- Trigonometric Function

Nonlinear optimisation techniques are commonly employed to minimise complex cost functions, with their effectiveness determined largely by the structure of the underlying error landscape. These methods require initial parameter values, and in the presence of multiple local minima, they are prone to becoming trapped in suboptimal regions. The likelihood of locating the global minimum increases substantially when the initialisation lies within its corresponding basin of attraction. Consequently, high-quality initial parameters are critical for successful optimisation. This technical report outlines a new strategy for selecting suitable initial parameters for a trigonometric model and unevenly sampled data, ensuring that the optimisation procedure starts sufficiently close to the global minimum. The proposed parameter estimation approach is strictly NI-based, interpretable, and explainable. It targets at complicated cases which include: samples with strong random noise, samples with only few covered periods, and samples which cover only a fraction of one period. Special attention is put on the frequency estimation. It can be shown that an estimation of initial parameters with sufficient accuracy is possible down to a signal-noise-ratio of 1.4 dB at much lower computational costs than the Lomb-Scargle-periodogram method requires.

==> Example/cosine_samples1000.txt <==
# t_s	y
0.002466125023816268	14.501511174043575
0.0033214153496010645	17.21784429616961
0.004617545173484006	15.616589076210722
0.008015209466678996	17.093509621910542
0.009000249879318245	18.73454183165751
0.009482785823747841	19.27739558949451
0.010859668257400923	15.442500115923798
0.014628912586031273	12.598479349461341
0.014724539502011025	16.677791713198484
0.018519563642246828	14.28986885808248
0.021455289951352485	13.20230767424361
0.024605371777205676	12.75680395662446
0.024939755882426473	12.271504625063768
0.02787257541640309	15.888477667049038
0.029365687120141537	10.862346624740727
0.033159603795113846	13.813666808199832
0.03533756199982441	9.368462730922257
0.03567356795397547	13.445592381852952
0.036321087828728116	14.255191682703847
0.03806829563497316	11.574012453686441
0.04229603267288007	11.169440648543077
0.04322415976066085	9.992994873568579
0.045424146267720955	17.794490736836654
0.045607742059394996	8.512910549198477
0.04628018916389287	9.207240239927055
0.04964626359714508	9.624050254355467
0.04971898277251263	9.66128636212983
0.05799900640893885	3.1274557803129968
0.059214578257226425	4.654417482261111
0.059669540199394966	8.1819391587711
0.06010915752235757	8.166289762673232
0.06163566913587881	8.712266675774185
0.0625670258032891	6.598069233705672
0.07168550283632635	8.889923168195875
0.0721196685547274	7.839774877490756
0.07232542098939243	10.197996735229912
0.07394145440234845	9.20457144757404
0.07482511235235956	7.217081802245036
0.08030259909413284	4.204388569202588
0.08189392057143952	7.032587885596196
0.08215818660969387	6.3566733909311015
0.08322834772378496	6.021929995618065
0.08470110316033419	3.0480899245782718
0.08695012402558389	3.7131737711515456
0.08760753157445755	9.53674251765873
0.08929817794855777	5.0321098588327935
0.08982123878465798	1.2580138257815587
0.09034623397885277	4.324078825538239
0.09474804001096371	2.463467084062354
0.09713857969391615	1.9430004695511898
0.09739694462770254	5.782194737737145
0.09792741964655849	6.580177130746055
0.09850823985518797	6.7176852673283864
0.10021337939386754	3.5428252266601796
0.1010393927440103	0.46637043864476624
0.10192096514977211	2.921612057954553
0.10331583402879785	4.826428846881374
0.10392373293020851	1.1553739982725777
0.10676386525435078	2.922003480697897
0.10900062998259119	1.9020572984347972
0.11079081832852022	-0.5594326243936418
0.1111358338137558	3.505815278582717
0.11446388030652077	5.792292223200798
0.11621696344289467	1.543233955544225
0.11660548337813204	2.567548741283033
0.12105690165307226	-0.2732271482806776
0.12763451220835065	1.4600104601086596
0.13106086783676485	-1.0455741994373815
0.13311771391035632	1.9949386196077215
0.1343333376955338	0.44867850531707953
0.14364428100576876	1.4971641212809197
0.1441182941458874	-4.529876524365209
0.15621678616072776	3.091513302019494
0.16009856729237004	-3.3456013222756376
0.16545999984487714	-4.893920539272797
0.16823066911376405	0.27257516310665286
0.16888864227977818	-1.1384233459011917
0.16898643764704047	-2.875969672303463
0.1696231824715262	-3.4046389728732747
0.16963854462366412	-2.160606020386956
0.175299838632202	2.1158154385518766
0.17541802382153682	-0.08043059190573332
0.1800957215512835	-0.34890456882528764
0.1808814539682655	2.9255495112309813
0.18344201164839613	-0.0600806507653564
0.1881439261787916	0.9269853501602476
0.18835469577529906	-3.379215955377509
0.18893333612303054	-1.8591922392958224
0.19009839512880244	-2.6361564796696033
0.1901914964598692	-4.444936910695187
0.1927819243069986	-7.019356545833824
0.1939557774109586	1.1308060290072803
0.19784901020964463	0.016358360229427382
0.198226283159751	2.6894220050708033
0.19972495432145898	2.77299719887273
0.2007912912996186	-3.8721455647756433
0.20334380580743194	-1.646173020065322
0.20378831462908975	-0.3654532656390582
0.20600536826031757	0.0011726591452653756
0.20680593544510328	-4.98269875495861
0.20923019360955042	1.2957923933928053
0.20995943179214116	-0.9364922532217896
0.21055615970824992	-0.4368961525959494
0.2117948075015066	5.264632456546263
0.21283906374276573	0.15275673784424232
0.21548189191179312	2.3215306559203146
0.2171514822708871	-0.09175454959787077
0.21828799353146988	-1.5131654166996968
0.218564582229116	-0.3156555312613314
0.221176821992221	1.0293180803217608
0.22125893512440653	2.3561262854524534
0.22138414805923223	-0.6635147015118983
0.2232007364984534	0.5665123187192533
0.2241407419973951	1.1676888208775325
0.22820814236727438	2.3385751332207394
0.22906014707194688	2.339229135717473
0.23098012733070994	1.3483947867643347
0.23171344867053678	3.175560247007361
0.234207131800221	6.808094406252308
0.23601180424103063	-1.483201712793523
0.23695715443408272	3.8683647519526847
0.23790662148042263	-1.158846486084708
0.23843505239548923	3.6794273697550928
0.23934511172978867	0.07264627112065725
0.23946717700224562	3.2085460123005203
0.2413106748873728	-0.3277076518679971
0.24366500925706225	7.1604969928802085
0.24384335667022516	6.807233381586435
0.24551586482297205	8.393563328851979
0.24750760730068921	3.454013069594378
0.24773954972844203	9.55696287360128
0.24984735861128615	0.9355088805729577
0.25132770573707197	3.884130116415041
0.25205268349325305	0.9201848423366883
0.25381995103702626	6.343297611789401
0.25622726535109175	7.6145579382673025
0.2598430106709433	0.4232765260355533
0.2621155031146265	5.197983812353015
0.2622173860524397	3.737892828667828
0.2635096657841349	2.9190544576377406
0.26364443557304207	13.817850295040678
0.26420567460308786	5.538084874694748
0.26818921974553067	9.131395979466511
0.268733826626123	4.426096136805354
0.26910441682629416	7.663437248952998
0.2736425560592526	7.869804178139828
0.2748158600756043	7.190266073943212
0.2755870718556104	11.327351315405279
0.2764107432770615	7.790262920299199
0.2795049672186196	8.127777978771144
0.27953682190791374	11.440716995505264
0.2795939962553149	9.257826453093863
0.28049817799722154	11.33383006484857
0.28067919412782527	9.777345100661703
0.2831917771375494	11.90490910845256
0.28604375033327	10.847332752379577
0.28743732291106827	6.913622678767964
0.2877438659422853	14.823690609838664
0.28779500510250156	9.94005304153399
0.2890483777320938	9.97316356160271
0.2902605093300994	10.213100863923644
0.29234648838539656	7.211335833630304
0.2955667450843833	9.498495184908158
0.296877979840116	7.8245865124523934
0.29874831273630154	11.307265059834576
0.30090802311494813	13.3588999930391
0.30134594762648037	13.094706791905905
0.30462420542633684	12.83114391393044
0.30575424425267195	13.714565594579572
0.3065686332489881	15.424768654475137
0.3072257981212696	13.720613070096991
0.30722679038411727	17.389414269404885
0.30857898413509566	16.13750481729655
0.31042598488218176	11.277872148081878
0.31088312816684494	19.388012413746942
0.3152232972499993	14.993063276661786
0.3206240499645161	15.943026366516078
0.32250812570384824	12.797804304478205
0.3225435580672036	14.935342977695688
0.3254869722099152	16.917579336825174
0.3257430011091098	16.60161599586381
0.32715375542021996	20.22276668481315
0.32750260851659174	16.363808133829455
0.3292156351640363	17.29697660986484
0.3306226467345823	17.22550847811276
0.33097551516355006	25.669710344280517
0.33106344547055633	18.715211658552324
0.3318137357530673	23.285278939144384
0.3339458398154078	13.799156407075259
0.3411859370737722	16.823237939210433
0.3425826081855776	16.710668769528038
0.3458878728841561	15.501932839062146
0.3459888903831876	18.94536288677373
0.34625569284500646	17.464752992019665
0.3492829418717054	22.01954774103804
0.3535455658784634	20.35891555852828
0.35501316487393497	16.6262343471772
0.3568835236436618	21.38611210555773
0.3585366163154782	19.086932886058708
0.3589841446921749	22.091553146114748
0.36185330446173625	21.271539140953884
0.36299681919304816	19.813692866090694
0.36706645776063795	29.005745896870497
0.37035868990713516	18.14842522130006
0.37153226974217435	22.075728378574077
0.37447788923068304	21.943463170551777
0.37518736387898266	25.10482329701288
0.37664394962270364	24.315201974216755
0.3789427181685714	23.007622569713348
0.38320601932539966	20.31200894348646
0.3860829817378082	18.71968697419367
0.38927741570393515	25.03654169716476
0.3928693314291465	20.194928339045596
0.39348436150126265	23.79913522595265
0.39640845442579575	19.053001704809883
0.39908398579898074	16.95484187407696
0.39955130332011524	21.886308486558868
0.39981640495021664	18.995258946177106
0.40356422143811077	25.54258615489892
0.4039580753775631	23.405671046923327
0.40417620329095594	24.858684725162576
0.40472672959046063	21.619558221544352
0.4048091862514367	22.65707077904226
0.4087947341628584	23.561063145486408
0.4136270550280634	22.01052948844053
0.41404108304962395	19.032841361178622
0.41543450670307847	24.070302698066286
0.4181153172044829	24.54747882452032
0.4239092221610852	17.808564735211533
0.4242948150466028	23.687737270647883
0.4291693456390584	21.191253473440423
0.43271139045080287	20.502671276511176
0.43525705339392395	20.150913712659023
0.45118573640842197	23.501333261335503
0.4538186981017682	19.7567134727002
0.4544774435695538	17.945032821384324
0.4565057509268411	25.845669885318888
0.4593120599977105	22.609829776561195
0.46042798178976163	19.84962921123292
0.4625610793737045	21.128257583329844
0.4651398810577474	21.678598179563682
0.4652814839328674	18.98878177371788
0.4657045698874125	23.245414970520777
0.4678789717306815	17.720329413722723
0.46907030088259716	17.487136649229228
0.47019423376131897	18.55158906898049
0.4733247259951623	20.328116918015517
0.47348974220879203	20.165816980641765
0.4753167267211946	20.398612542153717
0.47710564125477695	18.732591015911442
0.4816561160822941	15.134079131990564
0.4819411500113695	15.448916974148947
0.48274412325332583	16.07814362255657
0.48327781747817156	17.01315336707884
0.48496570605666545	19.805248276381104
0.48719349071721485	18.72319171379386
0.4873349081114271	17.87062932646478
0.48959300310029086	18.909433993651078
0.4905179460464193	18.42858620920704
0.49213322300987694	18.223967588634522
0.49567912590271623	16.82224447952879
0.496812807731303	18.15450104711396
0.49877515166442365	13.353840990327917
0.5048725810991745	15.632940825764607
0.5063692122532031	16.110264693236907
0.5065109488003947	17.78659443401219
0.5067667076783744	18.300148455453765
0.507329013123657	13.908654980869828
0.5085269675083146	15.233718432434872
0.5119301811352055	16.395609173399247
0.5188796797090685	10.056466554138261
0.5206970868305001	10.06185812078571
0.5249210318457294	9.72440934186937
0.5290796223026222	9.366359549274877
0.5317399229190392	8.8498058486452
0.5329266350016921	5.338487062427075
0.5339513261837872	14.063484172540257
0.5410698818203514	8.994934281801939
0.5415175026356005	13.213710110286229
0.544483123690318	5.493291116075586
0.5463743830017527	8.113384788071633
0.549650101510134	14.709798657705374
0.5560442132016277	6.156020938089307
0.5561510915625147	6.301325348482729
0.5562267137429757	4.389580222632004
0.5612228722673118	5.568638756753109
0.5617927719283102	3.495243061764729
0.5624675676780166	3.40116408873321
0.5627677840439931	2.642827968043839
0.5664938665002281	3.2162331188932387
0.5678168757280779	2.762726661781699
0.5690817502236505	5.647526611668438
0.5694401646758711	2.7966638154238757
0.57289245376411	5.088618172263622
0.5763112283649234	4.360007025446005
0.5764564909758105	8.10444438288325
0.5766562078604882	8.788884040219068
0.5818356762802372	3.7171689984632152
0.5841186606290567	1.2854836217463068
0.5871875155333672	4.898197710539526
0.589510386405526	2.873942908854725
0.5895478991490855	-0.3177182981710436
0.5907180506881797	0.6286022189046427
0.5920657258200515	2.2503515674022165
0.5927241140223298	-0.5554303839154549
0.5937529491425706	0.9926873175083206
0.5978873022378111	-0.575116682877457
0.5987665830296511	-1.5000101655039235
0.6018973835618795	0.7660608733791525
0.6026852650294359	-1.0169803635280983
0.603024178295753	0.18246643464650292
0.6038547828849832	2.687387165334344
0.604143137567277	0.01979903646834602
0.6079001961252244	0.6215163726999928
0.6089330529520658	-2.8055151914610987
0.6094092075216626	-3.88861111308334
0.611913248301305	-0.8352077638654744
0.6150701448415723	2.470222841156972
0.6206473458001895	-5.491193262366705
0.6206693478481489	1.2399445126297688
0.6219230198415324	1.3999344002901193
0.6247332827640821	1.1248782407445692
0.6251398980571679	0.18259261225375623
0.6277867396039785	-3.0808120016678493
0.6288799604085258	-1.8849348490275157
0.6289013834884025	-1.0384837397372135
0.631858103661586	0.4202748222649304
0.6324283036480862	-1.2210370114205469
0.6340818226344758	-2.831888388786866
0.6342777856454307	-4.655449242575852
0.6343063422599575	-5.034357235731672
0.6352712687271234	1.2719679254706615
0.6359821939040988	-3.5624862050807002
0.6367982356569193	0.01277120456989067
0.6382649771993321	-2.3180233234132532
0.6430659829646634	-0.4016087388657932
0.6449808819354597	-2.148820540192787
0.6449846943373305	-3.1434497189517216
0.6506854610333541	0.8829563089640411
0.6516507162763039	-4.903644917348923
0.6549911288250909	-0.19921433641370978
0.6567224100093776	-2.596990694521101
0.6597224246655706	-1.5165041423200403
0.6614714841097333	-1.55995803401434
0.6631379946851044	0.9295303398092014
0.6661883220212756	0.15316106740761137
0.6672755166564763	-0.6679116893157896
0.6682600810030916	-5.2460282893533146
0.676912966594652	-0.26601882041528324
0.6777112712192099	-3.462876933024312
0.6786442914731219	2.9345810782792
0.6789555084178054	0.23752574073391286
0.6811815911830486	-3.5034951055791423
0.6827741347634553	0.3799773921806946
0.6838538770913207	-0.12377809010890517
0.6848073536212573	0.9760523142611084
0.6865849247578155	-1.5195225802642964
0.6929573108143618	-3.472150433662268
0.6929857226260976	0.32252655784859907
0.6937396090696741	6.471735665240737
0.6960628468190286	1.4501928557858113
0.7090519362597367	3.4481139441819746
0.7213146689005085	2.53510698896337
0.7230721572783987	5.836089674887449
0.7236252211067808	5.520847122740702
0.728384035544108	6.227757425890834
0.729838722156505	2.5604405375413783
0.730756926398267	4.193916790843745
0.7327848996524948	5.610132134192894
0.7332167698652248	7.27381083186853
0.735023620230256	3.8676919599250192
0.7409194120697378	7.3588740171188896
0.7415960484651625	5.56817545620357
0.7418445677248775	4.319938239192713
0.7425052741765543	6.4759940078033535
0.7445231463830964	9.400756708178848
0.7454046826134684	4.667595074108363
0.7472282769191432	7.132924471469353
0.7473154577474201	9.896311425663342
0.7483680868143654	8.592445245520636
0.7527189469616524	5.5467266468536165
0.7542893607113614	3.8375107758785116
0.7544119657660078	8.925622109850446
0.7581053900746104	9.734618612853392
0.7589281594538579	6.235056675260325
0.762042452192965	4.369725029806372
0.7666396455548197	7.333126286192569
0.7690087559798562	7.224398271526631
0.770178992200707	9.303422933766939
0.7749567580603489	8.262560829080947
0.7756833903272995	10.81412102280391
0.784738185843588	10.312112391200037
0.7851454316838398	10.883782303371847
0.7872609136640565	15.517500705956284
0.7882139651862372	13.813007855142379
0.788251554356195	10.7786412354765
0.7892597763001645	11.130450346072488
0.7900144800811129	13.974167805752211
0.7923330001184978	12.063714528319224
0.7938801354956682	13.600417716081266
0.7951563876498813	12.61908532574443
0.7971050134030813	12.177291137879324
0.8009024904905566	14.934445943473712
0.8027111151067758	14.650174051162892
0.8080687814815319	13.949661860104138
0.8097099288530676	16.96035380252513
0.812773722880141	20.629236401175575
0.8158839022625644	19.34992058228049
0.8159228607211304	16.40706441400313
0.8170572874492723	17.864745615024233
0.8175662188573942	15.492114850274366
0.8182799552495943	18.44004667023646
0.8231520043881198	14.156985482834408
0.8236217931711405	18.667951483270414
0.8251431385473607	16.01254103108227
0.8271358626199397	22.50443115465712
0.8280521875784728	14.15619531822753
0.8316148043412193	20.574800027429106
0.8325248514063845	17.447634968847506
0.8332192661382958	19.93368279401762
0.83377873718977	16.620063522379898
0.8368000883137208	21.60015130947699
0.837216601580759	21.078306770193837
0.8382286386326077	21.06158946201966
0.8385447758016102	17.776613980468397
0.8407635430105542	18.701258501503926
0.8517641727470198	24.02383437861679
0.8558064273627	23.241345383253577
0.8626540402928993	19.90864847050065
0.8628363903597802	18.741693412571628
0.8641860795502074	21.50381549973774
0.8659449857355344	23.994262299175407
0.867558054645186	25.75721991433073
0.8691261693953807	14.443536534596818
0.8701941200060759	19.911027927447655
0.8734347784647247	24.57911905224048
0.8743038377446615	24.164195011028582
0.8758080743975065	24.313141689652554
0.8759792058407452	17.11576395531369
0.8767725171683858	19.74711547922626
0.8777568795041046	24.002850971771934
0.8778229206100934	27.70109300361614
0.8801773990547372	22.09032443531918
0.8846282541357864	22.44673438218237
0.8868283976546623	23.678766562367787
0.8923125511480614	21.833750507092784
0.896414656513743	24.17858309221994
0.8964912265087022	20.380168777979982
0.8987230042875773	20.97621139682885
0.8997185998882524	21.217688559532515
0.9007718757911343	24.370962976824696
0.9065598330003268	21.615581553127505
0.9077937641525995	23.526170361674296
0.9086359236834931	18.00116621947428
0.9089148605973156	22.844573148488575
0.9102356848235247	22.93663963341889
0.9115525796672221	23.79501143096152
0.9170961635971022	19.652246563264555
0.9171212849169796	25.076877865447464
0.9178315510766799	24.061902429747605
0.9215392104791325	21.48103456327854
0.9237544605027748	23.99414389008456
0.9255987311870317	24.001590205606952
0.9299469123873061	20.23316718183782
0.930028263978546	24.049159503361377
0.9319703059624547	18.63352097973783
0.9334420074540684	22.522847831853245
0.934763203110583	21.000655827659653
0.935280513253193	23.52533426589867
0.9368332824935419	19.541847549956472
0.9375185940279049	18.683366939015006
0.9386538683808026	22.30891886391654
0.9391116225516158	22.08250086257936
0.9396017763496558	18.54158505601554
0.942192412286265	24.205543464677586
0.9469788021139076	20.07871352379392
0.9482653501803406	23.730177396106548
0.9483374589652362	16.533094688834254
0.9514098524518675	21.11848658947105
0.9525146171734513	17.212960984865337
0.9550117472554656	18.154752512737467
0.9557545480474916	20.794250663029075
0.9587391282490807	23.078166809185717
0.9597268011021303	20.63663483876381
0.9618208566001571	15.866683003893172
0.9629826806525614	15.251592722665965
0.9640615191727011	15.390599372508365
0.9646068738858005	20.05673093539805
0.9651450171745879	18.192486550531786
0.9733166616763207	23.242643613303805
0.9771680907030666	17.800327535414166
0.9790040130144162	16.305605700214777
0.9793994836338118	13.22637021939748
0.9803950848031728	14.796702134836647
0.9812158310237438	15.760570518931718
0.9814139887090418	12.485556843248098
0.9843064311508583	12.879303666709875
0.9865799517013332	17.95900666433639
0.9879816384890379	16.318239937291985
0.9882832930348469	18.58417719005584
0.9910131132572368	13.832415079261223
0.9938331922606989	10.641949473216322
0.9976339170629704	14.433350580754874
1.0014823724046846	10.205614926965778
1.002089550206727	11.438242828276646
1.0072658503661984	10.85460067714516
1.0090524740444602	12.030407500519091
1.009061980385973	13.231898067542454
1.0095829658069961	9.08679866677183
1.012659863241266	16.74172047974861
1.0145854031640866	10.201088303806378
1.0163347116257502	9.852555619356888
1.0167054768938841	12.327105752680637
1.0254641286002226	10.841156526610812
1.0254784892135165	7.403160830720311
1.028445740380829	11.236347063362128
1.0291661037710618	12.79959649204827
1.0292586842326996	6.5787527403602635
1.030114258463429	10.774953651629016
1.0321756025142248	9.408668371800662
1.0340389736988584	9.144207913805236
1.035323042575458	7.42632986293053
1.0377167207728981	11.765559155165601
1.0404601340919877	9.815431948033392
1.0405502294811382	4.942633483099957
1.0413448049430756	6.393399601283354
1.0440246027330247	5.405978869140421
1.0452635510262456	7.470917187371641
1.0475058974352744	10.652104276110638
1.0501766059345223	8.409975692688349
1.0590841105701447	3.4322577152432134
1.059491332364996	6.024952991652629
1.061539181198107	2.677019601206449
1.0617007885756289	2.353186956339078
1.0628220820091554	5.587061327798268
1.0637721826921362	4.582396258492187
1.0654445521314804	3.7475211713262175
1.0708695796600063	2.248675932131492
1.0721360718952746	1.0138555886489236
1.0724008262227505	4.148200599833645
1.0731360271541786	2.6639452674010293
1.0790548705233574	0.3740462339785773
1.0817132738899025	-0.40509274443681953
1.08472880460441	-0.2405698245528214
1.0982887671993589	-2.668222050236663
1.105796508128923	1.191274130506026
1.1059861305057999	0.582214829424881
1.1062076048225504	0.4270510837962751
1.107081680179223	0.08985508497273365
1.1071588013159916	-0.3198523308141169
1.1080722870780988	-1.0462697165891912
1.1088331040798671	-2.3695860800589523
1.1091695740316696	-0.40018921764954957
1.1097049387829667	0.7339133604836245
1.1103960846536494	-2.186265911669511
1.1109234202755278	-1.4408939821747402
1.1119388560568968	-2.1050726067267447
1.1140643046825567	0.1907637514907461
1.118414321490827	3.770026436165649
1.1229787888287692	-3.868517081480267
1.1243414674751444	-3.5183602830937346
1.1299012229448837	1.791827082125133
1.1304722129623777	-1.678680527694205
1.1315438008638419	-1.937659492812746
1.1338755906387736	-0.48586050228392197
1.1374823919057875	-3.329950604676693
1.1384241008613536	-0.41708705496124754
1.1398676372830527	-0.23538239544537176
1.1424653034855454	-3.993326154717265
1.1434561047521508	6.5961376530294515
1.1448262999172747	-4.6155268867569506
1.1448610280676994	-2.2395253961060497
1.1449158662442314	-4.135792254242269
1.1497438592460671	-0.5977116599031331
1.1560344316150843	-5.895435261498692
1.158439137883792	-0.6359700975046256
1.1619787474961014	0.764242913713497
1.16212227940079	-1.316016790050628
1.1622332184418047	4.400544308164117
1.1681959378254712	-1.1114385003286176
1.1684557201224364	-2.298978188674586
1.169277668268331	0.3189404265747062
1.1728903460295919	-0.8877510852348715
1.1742478810739612	4.80393950106931
1.175289144355424	-4.095833804554822
1.1765159999384414	-0.07614086623010792
1.1766124968180165	-3.7847588793575144
1.1801517907166184	1.2361168370684659
1.1803907655322523	2.408449276860228
1.180640501766298	-0.5186990405911054
1.1814895883275323	-1.6975340818376734
1.1818309829628335	3.496986629366963
1.1822876322219424	-2.0625997017631517
1.1873640089327082	0.05628540358431344
1.1876610960568952	1.561676882195776
1.1888673275129036	3.2106422766612126
1.1891352177817287	1.4566871473277891
1.1904256808267435	-1.1927291085522027
1.1914275493714548	3.412041328305215
1.1920851064687457	-0.9472732060264106
1.1969543831154732	4.262938149926922
1.198765583041687	-2.4823952200979233
1.1991868830452246	-2.0447810730509115
1.201467837725285	2.2314524389617874
1.2016808158901617	-1.7517973719659121
1.203549511735417	-2.4790245384472955
1.2062143146774513	-1.03838387912033
1.206848908666643	3.4528553159982533
1.2118503552954554	3.9006374168164872
1.2120316414000218	4.038621994796376
1.2162584238291831	7.649271611605087
1.2174822577964934	2.033074742146505
1.2215402664708366	2.8607970317700024
1.2219750940732566	10.906789313691933
1.2230872119541392	8.188518743376276
1.2287594810838396	10.33056089889215
1.2323314000482426	3.918314347322921
1.2326179398550656	9.043171719473325
1.2335123581546181	8.514100787788703
1.238238172853948	8.0458176388554
1.2402985732565925	5.19006847767406
1.240715419316088	6.99433321390259
1.243584059721513	5.809229809908422
1.2437955467504915	10.730487123502359
1.2454174899764163	9.402848065677647
1.2520249618821142	5.12250382337496
1.2546176814048864	10.087052930177729
1.2600236891527974	8.136701765821732
1.260565186237777	10.156355998428646
1.2616644807294848	11.018265436415986
1.2633287982441297	11.69565864687904
1.2658352585352415	13.398949041651859
1.267539546138526	7.979534410311654
1.2679502233621702	11.562193479969924
1.2690805299035943	14.122705144059505
1.269258234836526	10.082296399197833
1.2694366400011816	13.954381549069396
1.2728166842155537	9.181751271910706
1.2741477679824151	9.921765246055122
1.2751774009569181	11.943707593845852
1.2780272985283292	12.971973890841296
1.2791265424742202	15.613760134660861
1.2817772691723188	16.550398350334227
1.2849665519910953	12.867052067467501
1.287730240161329	9.83084375385293
1.29589696440242	14.772797181621353
1.2982981002685487	11.914855935496501
1.2984663104906178	18.152471094958656
1.29969320310964	15.482478004222946
1.300250031117594	11.696620876896816
1.3038620511599484	13.535002158741257
1.3048661130420631	14.034923306986304
1.3050384015053265	13.548327106561779
1.305174681120204	21.050462015155524
1.3058442531279968	17.86907534653944
1.3068784180189903	21.511426175011902
1.3082048189647135	20.65393297453112
1.3125380786549803	17.935617132273425
1.3157265700810556	16.325410507646342
1.3188452693838035	19.425116820774228
1.3233225263355222	17.620258792543687
1.3238330294537901	21.00269202747924
1.3257284255271649	19.04654492800241
1.3272420933207039	21.43305827579479
1.328627080654775	20.761324943259336
1.3297017131840643	21.171580863692828
1.3313694722130738	21.49593195235594
1.3368059235809433	18.67174957900444
1.3396279893650207	23.237641011026266
1.3404065107027099	20.255077036843062
1.3424628266171852	22.131566860131805
1.3432256177117174	24.953585908660347
1.3444801860796234	19.275503605960644
1.3491949539580481	24.819067455072425
1.3506112573349682	19.610772550975636
1.3545747987287944	23.89077892475872
1.3552415271995881	18.230442071263912
1.355317347225715	22.63923138218141
1.3614290535990128	25.482834423192543
1.364991007949951	22.989555672023748
1.3651631964184407	21.240039746865595
1.3660979064849093	23.799001454062108
1.3665167153176259	20.228070565406444
1.3691241467873545	23.026917478312054
1.3714866909118908	22.36963588826136
1.3721927302108976	23.664656378147665
1.375330098332185	19.299823634493812
1.386190853859403	22.04755568847628
1.388524871285773	25.633861903888747
1.3895962576369965	23.106330891580136
1.392640750155472	25.159793527343954
1.3947360581187278	19.469358404300806
1.3962415679572744	21.10233780021376
1.3963794512198269	20.028136968221983
1.3994142676214991	21.663851052053925
1.3995518891781322	21.028260558349718
1.4005302040044982	25.25695014536935
1.401762020241317	20.137298358609875
1.4040043622207428	23.37234585744253
1.4060669313977852	19.90486959985648
1.4103307572526702	20.662450582395753
1.4108127309680254	23.11828565362265
1.4161824713671758	21.059544421332003
1.4191565702012414	23.687686304120703
1.4198093945626078	18.595138321937316
1.4204904026719731	20.648732254438436
1.4231160831935556	14.082694122635973
1.4265163926233964	22.4803980896861
1.4308142592316033	19.74821584298171
1.4337803783179912	19.54471812711596
1.435278295283135	22.436479737442443
1.435520472007287	18.12020271283371
1.4386250673816472	16.91372223827697
1.4389259119018736	16.49508541155099
1.4413918934367032	20.724714993891013
1.4447187011929006	19.682950666160288
1.4503666417017376	19.222281324444563
1.4514312565428538	14.704553262563637
1.4515392694308678	19.774728506410778
1.4539892285737652	15.9262651166074
1.4593714173547558	19.833152989343628
1.4622719533055908	21.400434472461967
1.4648270059875754	19.123895065336576
1.4669898091256597	20.936300280968215
1.4675069948758324	18.802752507679774
1.4692421838703231	19.96901622049878
1.4697863246205816	17.492530768869905
1.4702588550392668	16.443322263064875
1.4734113769644406	14.293929956750388
1.4771607729147653	15.82436749782109
1.4779680078310835	15.85917073140498
1.4788629369530197	15.065095614130513
1.4832292654630306	14.045192850473208
1.4834328210394698	15.2217144061395
1.4846358988359534	11.311103699529427
1.4853851334501713	13.550218371500636
1.4872007302153039	14.32758860291585
1.4895243118156343	10.542775227482997
1.490376256657689	10.360688167612892
1.4920285604868928	14.964507516669258
1.493579222698052	16.554154210582837
1.4972160389138984	9.778094113265652
1.4999670758705372	12.623964385869366
1.5016771694897193	15.935923097866198
1.503926243149831	9.862161137040253
1.5070091260005158	11.330343066834741
1.510660345589489	10.525103743348966
1.5161754801707477	9.011157081542708
1.5168444743695082	8.53052851691853
1.5170390596704202	6.154085373235633
1.5200299434880697	5.662433961614025
1.522279403980706	3.866318159547268
1.5228651263680153	13.080692482910154
1.5250642941413046	5.795734399468282
1.5258060380790581	7.719115523379961
1.5278467800131759	5.803849720866151
1.5296071052144686	2.7481963194137555
1.5299977148320512	5.465065980967036
1.5372551789187583	5.881776504400948
1.537294983835314	4.700358317796701
1.544024864221976	0.7292796375098338
1.5442097827091712	9.225775902893595
1.5442167982087611	1.353679504174754
1.5447059753491361	2.816657933046126
1.545874776270568	5.353229713048032
1.5474413655032526	4.984115046509019
1.5479120971119267	7.889459074924386
1.5486428322836865	0.09501541812746916
1.553535881384437	0.42127229917032505
1.5546862550583571	-0.2141183653908767
1.5547174266553845	3.1619079278656566
1.5548096764823551	2.463690493124583
1.5567669941475237	-1.6131168695162783
1.5575018079315892	5.447158396940081
1.557992709156258	4.732716457502004
1.5589550815426578	4.783952641392506
1.5606029878187844	1.5148205869011526
1.5611622750531686	-1.0534907634146151
1.5614580620439358	3.2285298068112853
1.5625880708630318	0.6063029871785675
1.5640103414763544	1.1383578358694373
1.5652482092590938	2.5517918812827105
1.5654704545005724	-0.6325698257506276
1.5659202600521698	2.0438020061438937
1.5676482187514271	0.38931860747764513
1.567796418212827	2.3059141549047855
1.568161896682816	2.1472516411879656
1.5695268985043749	4.948324815430059
1.5721286105539076	2.371682780525738
1.5738487550042768	0.24839718831866797
1.5748644439719077	-0.5052556875012206
1.5751796724586784	6.896469220451893
1.5839488502827481	-6.047206393964725
1.5872707677247548	-3.127660255574273
1.5873643011199452	-1.0149527061368049
1.5889140609917687	2.643178507477967
1.5902296779661718	-3.0026333063373642
1.5920571126207568	1.3788950169384284
1.5936341766503235	1.8107709795335087
1.596194871636666	-0.532842716216491
1.598427044482982	-5.190509056766745
1.5984894330241333	-1.6079555535447827
1.599740821527673	0.05157801810917895
1.6017431842132641	-2.0522615722984727
1.6017683521701933	-3.5606887614198865
1.6019277072833524	2.9903468458306737
1.6029636217188306	-0.7846567868785312
1.6040517605471871	-3.619335280113595
1.6041195739714484	-2.87431046670151
1.6082490523645254	1.3213714446498184
1.6087218312259415	-2.492748066629093
1.6087836558941548	-0.7271052876594363
1.6095287149936037	-1.1234685763315058
1.6148632119525634	0.8625680060552434
1.6165029441286036	2.174098367312396
1.6263186916402257	-2.1624843300424166
1.6280407693320693	4.574554140956042
1.6292768862357654	-2.3320745896778314
1.6331375268478208	2.6662323548304876
1.636615737407726	-0.5556058001039189
1.6451661812348632	-3.9865547404557162
1.64552322654166	2.9443164715671184
1.6493283809126826	-0.45333967890548166
1.6507990223926423	2.3560623471413322
1.6525838483887156	3.176087491224943
1.6543468490413729	3.8948871963337686
1.6552623439851641	1.4332358318292808
1.6588572297654727	-2.0549458982947906
1.6595794862648263	2.7327100565277918
1.6622253442498123	-1.9736879200661277
1.6645196027904021	-1.6944133745330552
1.6653563921156749	-2.665389686620198
1.6669171075771194	-1.268879981835812
1.6724903536852025	1.0863439901367524
1.6726085811004758	-4.062519372788949
1.6737931593218764	2.262271713476603
1.6747647246901372	-5.8000754229373825
1.6759604373107662	-2.2214195156184693
1.6781394617634269	2.405431634913557
1.6824074124299129	1.699280537622764
1.6839864220789262	1.6081060024643161
1.6871499031955055	1.980467428862155
1.6871767695250823	2.6918016900346764
1.688957746574373	-0.1401224404116288
1.691593915604285	4.864151424334803
1.692957072135914	-0.8494059249030568
1.697120977547249	5.890199599470378
1.698817685846146	6.882741247701274
1.698870666179558	7.260230792862933
1.7005485976674435	5.275580447216798
1.7010673583815652	3.5792599570269283
1.70226219952387	3.2948896815288298
1.702263253644412	1.2700015501624065
1.7026692988044076	8.117858550726623
1.7038663155895972	2.6974872842818627
1.704031033762338	5.988028764577846
1.7055622592638253	4.9560254791624825
1.7066893422881189	6.311237824590535
1.7067389186847335	4.853735366821451
1.7068061465363322	2.26050282967774
1.7109830835811715	0.3740730373861956
1.7130960471491163	4.749181269649792
1.713228568184751	2.340503166430779
1.7151442882451151	5.766316083450417
1.7162506092496463	8.042566792034362
1.717195839822765	8.240650352319747
1.7179657211154276	8.555752690510356
1.7214381366517881	6.402241999156006
1.7255291274817561	9.771907086081239
1.7309130961113257	8.993314898410611
1.7311450786420564	9.266035449508959
1.733602876523853	5.5960463799546005
1.7349812635046498	12.095932851341892
1.7354779075520224	6.7348385849001655
1.7477769958076028	7.11900091005716
1.7486287305816148	12.532583034703633
1.749124081674929	8.026889192607696
1.7491502797111436	13.97271733668697
1.7500098844692171	9.892877699393068
1.7534215945292386	11.493237940369196
1.7567314676216033	11.10719893109347
1.7584000486154905	14.145523535397365
1.7607606002553844	10.889236186884261
1.76207210383574	13.214872362665217
1.7682914227336344	18.10994669226203
1.7728057734474154	12.829842477207078
1.7731151243437384	15.598034429587965
1.7751421769760867	18.184087982083668
1.7759776572111599	16.53007939798321
1.7793128433507945	13.962462649252611
1.780038914235391	21.181930973890637
1.7815849817570497	15.43983337121578
1.783354532509828	14.600944506746568
1.7862422426443954	13.826255497618426
1.7868932793957264	16.09950690747876
1.7912697627673937	14.08671149445173
1.7922441648472607	17.13952722017246
1.7923215436795334	18.33465365118343
1.7939935975459904	19.49841784122327
1.7940667977932505	15.348119754178013
1.7946043995081873	18.77084647950034
1.7967330947230715	20.733642515211482
1.803283707132877	17.64305970747444
1.8051079384384638	21.739601160815134
1.8052047930876833	18.43002785807912
1.8053062878552342	23.259799097109752
1.8066557439281061	20.61592291576415
1.80794658175608	21.215388486116098
1.81420724431243	23.150811946368997
1.817161381415214	21.641722476326564
1.818129628845897	21.439202553013843
1.8191044877426998	21.23335640278658
1.8212764542617705	22.766290482809577
1.8251654882838624	18.932164433996704
1.8305975205711096	26.360640448315426
1.8320236902752158	23.47415349899851
1.8326960390763558	25.601088729330215
1.8336968152583915	18.60540605466277
1.8346753451033522	20.773684228974755
1.8368837910311084	21.78705035319115
1.8375873618053618	20.291733448211655
1.8376463870613657	20.734225191425068
1.8413317165471357	27.366013893971527
1.8419409449749005	20.74360545146965
1.8421143945903833	25.461225265854726
1.8475666321863604	22.142860203183997
1.8494033344397773	21.861728647027977
1.8496168586240542	23.01738394371376
1.8496837380361242	24.46749693366329
1.8502402367535944	20.856989397074358
1.8535299776972036	23.948817103209237
1.8549209170080534	21.961057784253494
1.8551251020130153	24.308030475789934
1.8555908603445608	26.500818668888048
1.860769235178301	22.03048848754885
1.8624724713802037	24.282360663788285
1.8660464432004225	18.84861671187923
1.8707627391329895	24.062054824963383
1.871879645401252	22.70557963992116
1.8720871400979266	22.49775281082068
1.872254926751488	20.657171754082768
1.8722799736769244	24.874241769129508
1.8736263010675585	23.375634321859884
1.8756529099499657	25.100155350589933
1.8800380216150294	20.563208576519767
1.8811888193910369	19.71512200591648
1.883077713476198	21.292396194009093
1.8920489071161901	21.857019606333115
1.8920541256346606	24.46850203186159
1.8977158534306808	23.18169703316559
1.9023893200076822	19.34705435846318
1.9044994316913666	22.650129036582257
1.90579879013949	17.198453692577242
1.9059982655359629	19.344767911543762
1.906411049810378	18.00584460214169
1.9097967837116152	19.70096405274272
1.910698856375622	19.596679849424483
1.9112465140939399	21.554065118721642
1.9168583618019448	21.87754555088015
1.9171184264828907	28.86259844988282
1.9177604918181608	24.997742364844694
1.9184185456891518	19.184087195950845
1.9186646952712167	18.47788455987253
1.9195490446584407	20.661905787487193
1.923099259082065	18.05247234187686
1.923795329099029	23.793868818081588
1.9264224470987592	21.438986670000745
1.9324638242863634	21.24513381551264
1.93501946486842	20.254181150624813
1.9383527546954478	19.06442385332707
1.9396302334111388	15.262485343950164
1.9413960487898065	17.985187070293673
1.9436528521219347	20.505430624653776
1.9512447032735118	15.822897873838995
1.9558339581476805	15.78644257458644
1.9584492674145593	15.75987046122825
1.9591413611731854	16.184436578486284
1.960054359108385	12.746416399540573
1.9604095697973636	13.77853519057792
1.963611895085071	10.253793932383225
1.964733366209065	14.960377098484143
1.9668341519858752	13.154577188286758
1.9691372165015082	12.692663987577458
1.9691561628632492	10.383329197462587
1.9692990672352872	9.716290514185907
1.9710803389898524	12.083862771167581
1.973263089848644	17.03212371762347
1.977207797039153	6.5359273441685
1.978266005367211	16.872491856134076
1.980643328652545	9.096988944166316
1.9835489518574214	11.107255875041528
1.984751128111674	9.947841707689031
1.986169163861013	10.734347007225606
1.986736996822356	10.790901328350582
1.9894034978700497	12.805209160031378
1.9909289451672743	11.50980071183473
1.9940693156751461	-0.1354739655315207
1.9951600745258344	10.002167573655422
1.9974867401335297	9.782973872979063
1.9982094609484773	13.259643918366052


==> Example/example_result1000.txt <==
# main ===============================
# use data file: .\cosine_samples1000.txt
# a1 + a2 * cos( a3*x + a4)
# Number of observations: 1000
# Number of parameters  : 4
# condition columns: 1 
# observations column: 2 
#
# algorithm for inversion: SVD
# mode of weighting:  no weighting used
# mode of outlier detection:  no outlier detection
# fitting a nonlinear system
# use Levenberg-Marquardt method
# DBL_DECIMAL_DIG: 17
# DBL_EPSILON....: 2.22044604925031308e-16
# number of detected crossings: 84
# distance:
#   0 	0.000035
#   1 	0.000035
#   2 	0.000203
#   3 	0.000214
#   4 	0.000246
#   5 	0.000268
#   6 	0.000279
#   7 	0.000332
#   8 	0.000349
#   9 	0.000360
#  10 	0.000368
#  11 	0.000478
#  12 	0.000496
#  13 	0.000509
#  14 	0.000526
#  15 	0.000540
#  16 	0.000552
#  17 	0.000559
#  18 	0.000629
#  19 	0.000709
#  20 	0.000729
#  21 	0.000754
#  22 	0.000851
#  23 	0.000896
#  24 	0.000955
#  25 	0.001037
#  26 	0.001068
#  27 	0.001346
#  28 	0.001347
#  29 	0.001350
#  30 	0.001397
#  31 	0.001416
#  32 	0.001477
#  33 	0.001496
#  34 	0.001587
#  35 	0.001633
#  36 	0.001880
#  37 	0.001920
#  38 	0.002211
#  39 	0.002225
#  40 	0.002385
#  41 	0.002401
#  42 	0.002520
#  43 	0.002541
#  44 	0.002614
#  45 	0.002630
#  46 	0.002921
#  47 	0.003740
#  48 	0.004369
#  49 	0.004683
#  50 	0.004971
#  51 	0.005277
#  52 	0.005472
#  53 	0.005493
#  54 	0.005521
#  55 	0.005670
#  56 	0.005794
#  57 	0.005819
#  58 	0.005866
#  59 	0.006343
#  60 	0.006419
#  61 	0.006423
#  62 	0.006431
#  63 	0.007421
#  64 	0.007798
#  65 	0.007834
#  66 	0.009039
#  67 	0.010508
#  68 	0.011555
#  69 	0.011830
#  70 	0.012724
#  71 	0.013172
#  72 	0.015100
#  73 	0.016846
#  74 	0.021630
#  75 	0.174226
#  76 	0.201092
#  77 	0.210982
#  78 	0.212182
#  79 	0.216394
#  80 	0.218034
#  81 	0.220131
#  82 	0.222764
# reasonableDistance: 0.2164 + add spurious distances
# reasonableDistance: 0.2523
# distance of extrema: 0.174 =  1 times 0.1743
# reasonableDistance: 0.2133
# estimated frequency: 2.34
# initial Parameters
# a1=10.467915966749  a2=18.012551221352  a3=14.729995950657  a4=0.87629787074332  
#
#====================================
# main: approximation with final weights #: 0
#  -- ls - start  ------------------------------
#  initial mu  factor: 0.001000
#  mu decrease factor: 0.125000
#  mu increase factor: 9.000000
#
#  initial chisq=2.50462101283839816e+05
#
#  Iteration of least squares: 1
#  Updates:  da1=0.27948733951842, da2=-12.909827241862, da3=0.086021477342024, da4=-0.42213547054903, 
#  Parameters:  a1=1.07474033062677279e+01, a2=5.10272397949036538e+00, a3=1.48160174279991814e+01, a4=4.54162400194297211e-01, 
#  chisq: 8.44655625685759296e+04	 muLM: 2.844520e+01, max_diag: 2.275616e+05
#
#  Iteration of least squares: 2
#  Updates:  da1=-0.1039010978982, da2=-3.9731791917304, da3=-0.50939925483211, da4=-0.61494525665192, 
#  Parameters:  a1=1.06435022083695294e+01, a2=1.12954478775996403e+00, a3=1.43066181731670703e+01, a4=6.12240245072196032e+00, 
#  chisq: 6.86891022644822660e+04	 muLM: 3.555651e+00, max_diag: 1.809802e+04
#
#  Iteration of least squares: 3
#  Updates:  da1=-0.061363713238458, da2=7.1719398609912, da3=-12.153070959686, da4=10.160101088173, 
#  uphill: try one-dimensional step ... successfull, muLM=32.00085542665044
#  Parameters:  a1=1.05821384951310709e+01, a2=1.12954478775996403e+00, a3=1.43066181731670703e+01, a4=6.12240245072196032e+00, 
#  chisq: 6.86753343680706457e+04	 muLM: 3.200086e+01, max_diag: 1.000000e+03
#
#  Iteration of least squares: 4
#  Updates:  da1=-0.031950140266722, da2=6.6891506080726, da3=-9.7428909947876, da4=7.4181826179872, 
#  uphill: try one-dimensional step ... successfull, muLM=288.007698839854
#  Parameters:  a1=1.06435022083695294e+01, a2=7.81869539583253292e+00, a3=1.43066181731670703e+01, a4=6.12240245072196032e+00, 
#  chisq: 4.53426850710863291e+04	 muLM: 2.880077e+02, max_diag: 1.000000e+03
#
#  Iteration of least squares: 5
#  Updates:  da1=-0.052876321921601, da2=0.33331821027183, da3=-1.716125099056, da4=1.4226154047715, 
#  Parameters:  a1=1.05906258864479277e+01, a2=8.15201360610436510e+00, a3=1.25904930741111158e+01, a4=1.26183254831391345e+00, 
#  chisq: 1.61749503405899559e+04	 muLM: 3.600096e+01, max_diag: 3.903609e+04
#
#  Iteration of least squares: 6
#  Updates:  da1=0.031408285979534, da2=3.5277961343741, da3=0.52456756016132, da4=-0.4374074631467, 
#  Parameters:  a1=1.06220341724274618e+01, a2=1.16798097404784880e+01, a3=1.31150606342724316e+01, a4=8.24425085167218019e-01, 
#  chisq: 7.10659938682710617e+03	 muLM: 4.500120e+00, max_diag: 4.391482e+04
#
#  Iteration of least squares: 7
#  Updates:  da1=0.020506748139186, da2=0.47172129958682, da3=-0.17802571411596, da4=0.14683007472459, 
#  Parameters:  a1=1.06425409205666472e+01, a2=1.21515310400653060e+01, a3=1.29370349201564707e+01, a4=9.71255159891804443e-01, 
#  chisq: 6.12740415999004472e+03	 muLM: 5.625150e-01, max_diag: 9.425474e+04
#
#  Iteration of least squares: 8
#  Updates:  da1=0.0048885675568262, da2=0.0663311913584, da3=0.0078324855897024, da4=-0.0062494814354432, 
#  Parameters:  a1=1.06474294881234730e+01, a2=1.22178622314237053e+01, a3=1.29448674057461730e+01, a4=9.65005678456361204e-01, 
#  chisq: 6.12351489409921032e+03	 muLM: 7.031438e-02, max_diag: 1.008544e+05
#
#  Iteration of least squares: 9
#  Updates:  da1=1.2178813920601E-05, da2=0.00020617587104941, da3=-7.6159412364163E-05, da4=4.7520973534999E-05, 
#  Parameters:  a1=1.06474416669373930e+01, a2=1.22180684072947550e+01, a3=1.29447912463338088e+01, a4=9.65053199429896202e-01, 
#  chisq: 6.12351465360912243e+03	 muLM: 8.789297e-03, max_diag: 1.020236e+05
#
#  Iteration of least squares: 10
#  Updates:  da1=3.4799805475237E-08, da2=1.2046043306881E-07, da3=4.1041263202524E-07, da4=-2.1547658080499E-07, 
#  Parameters:  a1=1.06474417017371987e+01, a2=1.22180685277551877e+01, a3=1.29447916567464407e+01, a4=9.65052983953315402e-01, 
#  chisq: 6.12351465360178099e+03	 muLM: 1.098662e-03, max_diag: 1.020263e+05
#
#  Iteration of least squares: 11
#  Updates:  da1=-1.7008396371174E-10, da2=-4.2499124689957E-10, da3=-2.4747775693316E-09, da4=1.4190806871154E-09, 
#  Parameters:  a1=1.06474417015671143e+01, a2=1.22180685273301961e+01, a3=1.29447916542716630e+01, a4=9.65052985372396144e-01, 
#  chisq: 6.12351465360178099e+03	 muLM: 1.373328e-04, max_diag: 1.020263e+05
#
#  Iteration of least squares: 12
#  Updates:  da1=1.0278018815661E-12, da2=2.4839257227324E-12, da3=1.4134442155095E-11, da4=-7.7909030644541E-12, 
#  Parameters:  a1=1.06474417015681428e+01, a2=1.22180685273326795e+01, a3=1.29447916542857975e+01, a4=9.65052985364605265e-01, 
#  chisq: 6.12351465360177644e+03	 muLM: 1.716660e-05, max_diag: 1.020263e+05
#
#  Iteration of least squares: 13
#  Updates:  da1=-6.0752518298813E-15, da2=-1.4058658430759E-14, da3=-8.2656244356008E-14, da4=4.6252505227513E-14, 
#  Parameters:  a1=1.06474417015681375e+01, a2=1.22180685273326652e+01, a3=1.29447916542857140e+01, a4=9.65052985364651561e-01, 
#  chisq: 6.12351465360176826e+03	 muLM: 2.145825e-06, max_diag: 1.020263e+05da1=-6.0752518298813E-15, da2=-1.4058658430759E-14, da3=-8.2656244356008E-14, da4=4.6252505227513E-14, 
#
#  convergence after 13 iterations
#  -- ls - end  ------------------------------
#
# main
# Parameters:  a1=10.647442, a2=12.218069, a3=12.944792, a4=0.965053, 
#
# | chisq: 6123.514654
# | mean of |deviates|: 1.990261
# | variance of |deviates|: 2.162377
# | goodnes of fit: 6.148107
# | number of outliers: 0
#
# evaluation of results
#  number of outliers: 0
#  parameters: a1=10.647442 a2=12.218069 a3=12.944792 a4=0.965053
#  chi square.................: 6.12351465360176826e+03
#  goodness of fit............: 6.14810708193
#  uncertainty in observations: 2.47953767504
#
#  (co)variance of parameters:
#   0.00100082748  3.11725889E-05  3.60136875E-08   2.1512161E-06
#  3.11725889E-05   0.00210250262  4.26821387E-06 -2.46911322E-06
#  3.60136875E-08  4.26821387E-06  3.52978516E-05 -3.42563885E-05
#   2.1512161E-06 -2.46911322E-06 -3.42563885E-05  4.60357059E-05

#  (co)variance of parameters multiplied with goodness of fit
#   0.00615319  0.000191652  2.21416E-07  1.32259E-05
#  0.000191652    0.0129264  2.62414E-05 -1.51804E-05
#  2.21416E-07  2.62414E-05  0.000217015 -0.000210612
#  1.32259E-05 -1.51804E-05 -0.000210612  0.000283032

#  resulting uncertainty of parameters 
#    0.0784423005     0.113694377     0.014731428    0.0168235683
#
# corrected Parameters
# a1=   10.6474417016, a2=   12.2180685273, a3=   12.9447916543, a4=  0.965052985365, 
#
#        0.73672%        0.93054%         0.1138%         1.7433%
#
# Final_Parameters 
# a1= 1.06474417015681375e+01
# a2= 1.22180685273326652e+01
# a3= 1.29447916542857140e+01
# a4= 9.65052985364651561e-01
#      cond 1   observed     fitted     weight uncertainty glob.uncert. difference
    0.002466    14.501511    17.279948     1.000000     1.000000     2.479538    -2.778436 
    0.003321    17.217844    17.165937     1.000000     1.000000     2.479538    +0.051908 
    0.004618    15.616589    16.991643     1.000000     1.000000     2.479538    -1.375054 
    0.008015    17.093510    16.526402     1.000000     1.000000     2.479538    +0.567108 
    0.009000    18.734542    16.389354     1.000000     1.000000     2.479538    +2.345188 
    0.009483    19.277396    16.321877     1.000000     1.000000     2.479538    +2.955519 
    0.010860    15.442500    16.128128     1.000000     1.000000     2.479538    -0.685628 
    0.014629    12.598479    15.589014     1.000000     1.000000     2.479538    -2.990535 
    0.014725    16.677792    15.575178     1.000000     1.000000     2.479538    +1.102613 
    0.018520    14.289869    15.020214     1.000000     1.000000     2.479538    -0.730345 
    0.021455    13.202308    14.583601     1.000000     1.000000     2.479538    -1.381293 
    0.024605    12.756804    14.108804     1.000000     1.000000     2.479538    -1.352000 
    0.024940    12.271505    14.058052     1.000000     1.000000     2.479538    -1.786547 
    0.027873    15.888478    13.610284     1.000000     1.000000     2.479538    +2.278193 
    0.029366    10.862347    13.380643     1.000000     1.000000     2.479538    -2.518296 
    0.033160    13.813667    12.792742     1.000000     1.000000     2.479538    +1.020925 
    0.035338     9.368463    12.452819     1.000000     1.000000     2.479538    -3.084356 
    0.035674    13.445592    12.400243     1.000000     1.000000     2.479538    +1.045350 
    0.036321    14.255192    12.298830     1.000000     1.000000     2.479538    +1.956362 
    0.038068    11.574012    12.024627     1.000000     1.000000     2.479538    -0.450615 
    0.042296    11.169441    11.358498     1.000000     1.000000     2.479538    -0.189057 
    0.043224     9.992995    11.211906     1.000000     1.000000     2.479538    -1.218911 
    0.045424    17.794491    10.864145     1.000000     1.000000     2.479538    +6.930346 
    0.045608     8.512911    10.835111     1.000000     1.000000     2.479538    -2.322201 
    0.046280     9.207240    10.728764     1.000000     1.000000     2.479538    -1.521524 
    0.049646     9.624050    10.196487     1.000000     1.000000     2.479538    -0.572437 
    0.049719     9.661286    10.184994     1.000000     1.000000     2.479538    -0.523708 
    0.057999     3.127456     8.881519     1.000000     1.000000     2.479538    -5.754063 
    0.059215     4.654417     8.691509     1.000000     1.000000     2.479538    -4.037091 
    0.059670     8.181939     8.620514     1.000000     1.000000     2.479538    -0.438575 
    0.060109     8.166290     8.551981     1.000000     1.000000     2.479538    -0.385691 
    0.061636     8.712267     8.314549     1.000000     1.000000     2.479538    +0.397718 
    0.062567     6.598069     8.170129     1.000000     1.000000     2.479538    -1.572059 
    0.071686     8.889923     6.778418     1.000000     1.000000     2.479538    +2.111506 
    0.072120     7.839775     6.713345     1.000000     1.000000     2.479538    +1.126430 
    0.072325    10.197997     6.682550     1.000000     1.000000     2.479538    +3.515446 
    0.073941     9.204571     6.441675     1.000000     1.000000     2.479538    +2.762896 
    0.074825     7.217082     6.310735     1.000000     1.000000     2.479538    +0.906347 
    0.080303     4.204389     5.512396     1.000000     1.000000     2.479538    -1.308008 
    0.081894     7.032588     5.285126     1.000000     1.000000     2.479538    +1.747462 
    0.082158     6.356673     5.247601     1.000000     1.000000     2.479538    +1.109072 
    0.083228     6.021930     5.096294     1.000000     1.000000     2.479538    +0.925636 
    0.084701     3.048090     4.889814     1.000000     1.000000     2.479538    -1.841724 
    0.086950     3.713174     4.578563     1.000000     1.000000     2.479538    -0.865389 
    0.087608     9.536743     4.488542     1.000000     1.000000     2.479538    +5.048201 
    0.089298     5.032110     4.259099     1.000000     1.000000     2.479538    +0.773011 
    0.089821     1.258014     4.188728     1.000000     1.000000     2.479538    -2.930714 
    0.090346     4.324079     4.118394     1.000000     1.000000     2.479538    +0.205685 
    0.094748     2.463467     3.540855     1.000000     1.000000     2.479538    -1.077388 
    0.097139     1.943000     3.236754     1.000000     1.000000     2.479538    -1.293753 
    0.097397     5.782195     3.204307     1.000000     1.000000     2.479538    +2.577888 
    0.097927     6.580177     3.137948     1.000000     1.000000     2.479538    +3.442229 
    0.098508     6.717685     3.065697     1.000000     1.000000     2.479538    +3.651988 
    0.100213     3.542825     2.856080     1.000000     1.000000     2.479538    +0.686745 
    0.101039     0.466370     2.755894     1.000000     1.000000     2.479538    -2.289524 
    0.101921     2.921612     2.649966     1.000000     1.000000     2.479538    +0.271646 
    0.103316     4.826429     2.484493     1.000000     1.000000     2.479538    +2.341936 
    0.103924     1.155374     2.413208     1.000000     1.000000     2.479538    -1.257834 
    0.106764     2.922003     2.086987     1.000000     1.000000     2.479538    +0.835017 
    0.109001     1.902057     1.838191     1.000000     1.000000     2.479538    +0.063866 
    0.110791    -0.559433     1.644379     1.000000     1.000000     2.479538    -2.203812 
    0.111136     3.505815     1.607579     1.000000     1.000000     2.479538    +1.898236 
    0.114464     5.792292     1.261968     1.000000     1.000000     2.479538    +4.530324 
    0.116217     1.543234     1.086878     1.000000     1.000000     2.479538    +0.456356 
    0.116605     2.567549     1.048737     1.000000     1.000000     2.479538    +1.518811 
    0.121057    -0.273227     0.629311     1.000000     1.000000     2.479538    -0.902538 
    0.127635     1.460010     0.070800     1.000000     1.000000     2.479538    +1.389211 
    0.131061    -1.045574    -0.190013     1.000000     1.000000     2.479538    -0.855561 
    0.133118     1.994939    -0.336372     1.000000     1.000000     2.479538    +2.331310 
    0.134333     0.448679    -0.419217     1.000000     1.000000     2.479538    +0.867896 
    0.143644     1.497164    -0.961500     1.000000     1.000000     2.479538    +2.458664 
    0.144118    -4.529877    -0.984658     1.000000     1.000000     2.479538    -3.545219 
    0.156217     3.091513    -1.425382     1.000000     1.000000     2.479538    +4.516895 
    0.160099    -3.345601    -1.504488     1.000000     1.000000     2.479538    -1.841113 
    0.165460    -4.893921    -1.563274     1.000000     1.000000     2.479538    -3.330646 
    0.168231     0.272575    -1.570618     1.000000     1.000000     2.479538    +1.843194 
    0.168889    -1.138423    -1.570053     1.000000     1.000000     2.479538    +0.431630 
    0.168986    -2.875970    -1.569894     1.000000     1.000000     2.479538    -1.306076 
    0.169623    -3.404639    -1.568376     1.000000     1.000000     2.479538    -1.836263 
    0.169639    -2.160606    -1.568329     1.000000     1.000000     2.479538    -0.592277 
    0.175300     2.115815    -1.518190     1.000000     1.000000     2.479538    +3.634006 
    0.175418    -0.080431    -1.516446     1.000000     1.000000     2.479538    +1.436015 
    0.180096    -0.348905    -1.424600     1.000000     1.000000     2.479538    +1.075695 
    0.180881     2.925550    -1.404820     1.000000     1.000000     2.479538    +4.330369 
    0.183442    -0.060081    -1.331720     1.000000     1.000000     2.479538    +1.271639 
    0.188144     0.926985    -1.163287     1.000000     1.000000     2.479538    +2.090272 
    0.188355    -3.379216    -1.154707     1.000000     1.000000     2.479538    -2.224509 
    0.188933    -1.859192    -1.130701     1.000000     1.000000     2.479538    -0.728491 
    0.190098    -2.636156    -1.080362     1.000000     1.000000     2.479538    -1.555794 
    0.190191    -4.444937    -1.076224     1.000000     1.000000     2.479538    -3.368713 
    0.192782    -7.019357    -0.954288     1.000000     1.000000     2.479538    -6.065069 
    0.193956     1.130806    -0.894728     1.000000     1.000000     2.479538    +2.025534 
    0.197849     0.016358    -0.678196     1.000000     1.000000     2.479538    +0.694555 
    0.198226     2.689422    -0.655675     1.000000     1.000000     2.479538    +3.345097 
    0.199725     2.772997    -0.563557     1.000000     1.000000     2.479538    +3.336554 
    0.200791    -3.872146    -0.495441     1.000000     1.000000     2.479538    -3.376705 
    0.203344    -1.646173    -0.323793     1.000000     1.000000     2.479538    -1.322380 
    0.203788    -0.365453    -0.292671     1.000000     1.000000     2.479538    -0.072782 
    0.206005     0.001173    -0.132059     1.000000     1.000000     2.479538    +0.133232 
    0.206806    -4.982699    -0.071874     1.000000     1.000000     2.479538    -4.910824 
    0.209230     1.295792     0.117370     1.000000     1.000000     2.479538    +1.178422 
    0.209959    -0.936492     0.176334     1.000000     1.000000     2.479538    -1.112826 
    0.210556    -0.436896     0.225278     1.000000     1.000000     2.479538    -0.662174 
    0.211795     5.264632     0.328854     1.000000     1.000000     2.479538    +4.935778 
    0.212839     0.152757     0.418238     1.000000     1.000000     2.479538    -0.265481 
    0.215482     2.321531     0.652764     1.000000     1.000000     2.479538    +1.668767 
    0.217151    -0.091755     0.806971     1.000000     1.000000     2.479538    -0.898725 
    0.218288    -1.513165     0.914575     1.000000     1.000000     2.479538    -2.427741 
    0.218565    -0.315656     0.941082     1.000000     1.000000     2.479538    -1.256738 
    0.221177     1.029318     1.197516     1.000000     1.000000     2.479538    -0.168198 
    0.221259     2.356126     1.205753     1.000000     1.000000     2.479538    +1.150373 
    0.221384    -0.663515     1.218335     1.000000     1.000000     2.479538    -1.881850 
    0.223201     0.566512     1.403640     1.000000     1.000000     2.479538    -0.837127 
    0.224141     1.167689     1.501540     1.000000     1.000000     2.479538    -0.333851 
    0.228208     2.338575     1.940573     1.000000     1.000000     2.479538    +0.398002 
    0.229060     2.339229     2.035636     1.000000     1.000000     2.479538    +0.303593 
    0.230980     1.348395     2.253683     1.000000     1.000000     2.479538    -0.905288 
    0.231713     3.175560     2.338340     1.000000     1.000000     2.479538    +0.837221 
    0.234207     6.808094     2.631774     1.000000     1.000000     2.479538    +4.176321 
    0.236012    -1.483202     2.849358     1.000000     1.000000     2.479538    -4.332560 
    0.236957     3.868365     2.965043     1.000000     1.000000     2.479538    +0.903322 
    0.237907    -1.158846     3.082389     1.000000     1.000000     2.479538    -4.241236 
    0.238435     3.679427     3.148195     1.000000     1.000000     2.479538    +0.531232 
    0.239345     0.072646     3.262346     1.000000     1.000000     2.479538    -3.189700 
    0.239467     3.208546     3.277735     1.000000     1.000000     2.479538    -0.069189 
    0.241311    -0.327708     3.512368     1.000000     1.000000     2.479538    -3.840075 
    0.243665     7.160497     3.817907     1.000000     1.000000     2.479538    +3.342590 
    0.243843     6.807233     3.841314     1.000000     1.000000     2.479538    +2.965919 
    0.245516     8.393563     4.062573     1.000000     1.000000     2.479538    +4.330990 
    0.247508     3.454013     4.330082     1.000000     1.000000     2.479538    -0.876069 
    0.247740     9.556963     4.361511     1.000000     1.000000     2.479538    +5.195452 
    0.249847     0.935509     4.649682     1.000000     1.000000     2.479538    -3.714173 
    0.251328     3.884130     4.854752     1.000000     1.000000     2.479538    -0.970622 
    0.252053     0.920185     4.955962     1.000000     1.000000     2.479538    -4.035777 
    0.253820     6.343298     5.204763     1.000000     1.000000     2.479538    +1.138534 
    0.256227     7.614558     5.548229     1.000000     1.000000     2.479538    +2.066329 
    0.259843     0.423277     6.073306     1.000000     1.000000     2.479538    -5.650029 
    0.262116     5.197984     6.408517     1.000000     1.000000     2.479538    -1.210533 
    0.262217     3.737893     6.423634     1.000000     1.000000     2.479538    -2.685741 
    0.263510     2.919054     6.616002     1.000000     1.000000     2.479538    -3.696947 
    0.263644    13.817850     6.636129     1.000000     1.000000     2.479538    +7.181721 
    0.264206     5.538085     6.720080     1.000000     1.000000     2.479538    -1.181995 
    0.268189     9.131396     7.321639     1.000000     1.000000     2.479538    +1.809757 
    0.268734     4.426096     7.404603     1.000000     1.000000     2.479538    -2.978507 
    0.269104     7.663437     7.461151     1.000000     1.000000     2.479538    +0.202286 
    0.273643     7.869804     8.159166     1.000000     1.000000     2.479538    -0.289362 
    0.274816     7.190266     8.341127     1.000000     1.000000     2.479538    -1.150861 
    0.275587    11.327351     8.461023     1.000000     1.000000     2.479538    +2.866329 
    0.276411     7.790263     8.589314     1.000000     1.000000     2.479538    -0.799051 
    0.279505     8.127778     9.073226     1.000000     1.000000     2.479538    -0.945448 
    0.279537    11.440717     9.078222     1.000000     1.000000     2.479538    +2.362495 
    0.279594     9.257826     9.087190     1.000000     1.000000     2.479538    +0.170636 
    0.280498    11.333830     9.229129     1.000000     1.000000     2.479538    +2.104701 
    0.280679     9.777345     9.257569     1.000000     1.000000     2.479538    +0.519776 
    0.283192    11.904909     9.653046     1.000000     1.000000     2.479538    +2.251863 
    0.286044    10.847333    10.103194     1.000000     1.000000     2.479538    +0.744139 
    0.287437     6.913623    10.323460     1.000000     1.000000     2.479538    -3.409837 
    0.287744    14.823691    10.371928     1.000000     1.000000     2.479538    +4.451763 
    0.287795     9.940053    10.380014     1.000000     1.000000     2.479538    -0.439961 
    0.289048     9.973164    10.578227     1.000000     1.000000     2.479538    -0.605064 
    0.290261    10.213101    10.769936     1.000000     1.000000     2.479538    -0.556835 
    0.292346     7.211336    11.099754     1.000000     1.000000     2.479538    -3.888418 
    0.295567     9.498495    11.608181     1.000000     1.000000     2.479538    -2.109686 
    0.296878     7.824587    11.814776     1.000000     1.000000     2.479538    -3.990190 
    0.298748    11.307265    12.108864     1.000000     1.000000     2.479538    -0.801599 
    0.300908    13.358900    12.447378     1.000000     1.000000     2.479538    +0.911522 
    0.301346    13.094707    12.515855     1.000000     1.000000     2.479538    +0.578852 
    0.304624    12.831144    13.026411     1.000000     1.000000     2.479538    -0.195267 
    0.305754    13.714566    13.201457     1.000000     1.000000     2.479538    +0.513109 
    0.306569    15.424769    13.327271     1.000000     1.000000     2.479538    +2.097498 
    0.307226    13.720613    13.428579     1.000000     1.000000     2.479538    +0.292034 
    0.307227    17.389414    13.428732     1.000000     1.000000     2.479538    +3.960682 
    0.308579    16.137505    13.636544     1.000000     1.000000     2.479538    +2.500961 
    0.310426    11.277872    13.918908     1.000000     1.000000     2.479538    -2.641036 
    0.310883    19.388012    13.988513     1.000000     1.000000     2.479538    +5.399500 
    0.315223    14.993063    14.643173     1.000000     1.000000     2.479538    +0.349890 
    0.320624    15.943026    15.439970     1.000000     1.000000     2.479538    +0.503056 
    0.322508    12.797804    15.712623     1.000000     1.000000     2.479538    -2.914818 
    0.322544    14.935343    15.717722     1.000000     1.000000     2.479538    -0.782379 
    0.325487    16.917579    16.137494     1.000000     1.000000     2.479538    +0.780086 
    0.325743    16.601616    16.173639     1.000000     1.000000     2.479538    +0.427977 
    0.327154    20.222767    16.371705     1.000000     1.000000     2.479538    +3.851062 
    0.327503    16.363808    16.420391     1.000000     1.000000     2.479538    -0.056583 
    0.329216    17.296977    16.657734     1.000000     1.000000     2.479538    +0.639242 
    0.330623    17.225508    16.850474     1.000000     1.000000     2.479538    +0.375035 
    0.330976    25.669710    16.898491     1.000000     1.000000     2.479538    +8.771219 
    0.331063    18.715212    16.910436     1.000000     1.000000     2.479538    +1.804776 
    0.331814    23.285279    17.012029     1.000000     1.000000     2.479538    +6.273250 
    0.333946    13.799156    17.297417     1.000000     1.000000     2.479538    -3.498261 
    0.341186    16.823238    18.227457     1.000000     1.000000     2.479538    -1.404219 
    0.342583    16.710669    18.399457     1.000000     1.000000     2.479538    -1.688788 
    0.345888    15.501933    18.796306     1.000000     1.000000     2.479538    -3.294373 
    0.345989    18.945363    18.808204     1.000000     1.000000     2.479538    +0.137159 
    0.346256    17.464753    18.839560     1.000000     1.000000     2.479538    -1.374807 
    0.349283    22.019548    19.188402     1.000000     1.000000     2.479538    +2.831145 
    0.353546    20.358916    19.657249     1.000000     1.000000     2.479538    +0.701666 
    0.355013    16.626234    19.812394     1.000000     1.000000     2.479538    -3.186160 
    0.356884    21.386112    20.005315     1.000000     1.000000     2.479538    +1.380797 
    0.358537    19.086933    20.171262     1.000000     1.000000     2.479538    -1.084329 
    0.358984    22.091553    20.215441     1.000000     1.000000     2.479538    +1.876112 
    0.361853    21.271539    20.490985     1.000000     1.000000     2.479538    +0.780554 
    0.362997    19.813693    20.597040     1.000000     1.000000     2.479538    -0.783348 
    0.367066    29.005746    20.956639     1.000000     1.000000     2.479538    +8.049107 
    0.370359    18.148425    21.226659     1.000000     1.000000     2.479538    -3.078234 
    0.371532    22.075728    21.318293     1.000000     1.000000     2.479538    +0.757435 
    0.374478    21.943463    21.537395     1.000000     1.000000     2.479538    +0.406068 
    0.375187    25.104823    21.587813     1.000000     1.000000     2.479538    +3.517010 
    0.376644    24.315202    21.688428     1.000000     1.000000     2.479538    +2.626774 
    0.378943    23.007623    21.839217     1.000000     1.000000     2.479538    +1.168406 
    0.383206    20.312009    22.092546     1.000000     1.000000     2.479538    -1.780537 
    0.386083    18.719687    22.243848     1.000000     1.000000     2.479538    -3.524161 
    0.389277    25.036542    22.392995     1.000000     1.000000     2.479538    +2.643546 
    0.392869    20.194928    22.536705     1.000000     1.000000     2.479538    -2.341777 
    0.393484    23.799135    22.558743     1.000000     1.000000     2.479538    +1.240392 
    0.396408    19.053002    22.653169     1.000000     1.000000     2.479538    -3.600167 
    0.399084    16.954842    22.724503     1.000000     1.000000     2.479538    -5.769661 
    0.399551    21.886308    22.735479     1.000000     1.000000     2.479538    -0.849170 
    0.399816    18.995259    22.741508     1.000000     1.000000     2.479538    -3.746249 
    0.403564    25.542586    22.811482     1.000000     1.000000     2.479538    +2.731105 
    0.403958    23.405671    22.817175     1.000000     1.000000     2.479538    +0.588496 
    0.404176    24.858685    22.820192     1.000000     1.000000     2.479538    +2.038492 
    0.404727    21.619558    22.827375     1.000000     1.000000     2.479538    -1.207817 
    0.404809    22.657071    22.828398     1.000000     1.000000     2.479538    -0.171327 
    0.408795    23.561063    22.861263     1.000000     1.000000     2.479538    +0.699801 
    0.413627    22.010529    22.857513     1.000000     1.000000     2.479538    -0.846983 
    0.414041    19.032841    22.854969     1.000000     1.000000     2.479538    -3.822127 
    0.415435    24.070303    22.843830     1.000000     1.000000     2.479538    +1.226472 
    0.418115    24.547479    22.811245     1.000000     1.000000     2.479538    +1.736234 
    0.423909    17.808565    22.690860     1.000000     1.000000     2.479538    -4.882296 
    0.424295    23.687737    22.680436     1.000000     1.000000     2.479538    +1.007302 
    0.429169    21.191253    22.522897     1.000000     1.000000     2.479538    -1.331644 
    0.432711    20.502671    22.378728     1.000000     1.000000     2.479538    -1.876056 
    0.435257    20.150914    22.259864     1.000000     1.000000     2.479538    -2.108950 
    0.451186    23.501333    21.236080     1.000000     1.000000     2.479538    +2.265254 
    0.453819    19.756713    21.022197     1.000000     1.000000     2.479538    -1.265484 
    0.454477    17.945033    20.966791     1.000000     1.000000     2.479538    -3.021758 
    0.456506    25.845670    20.791498     1.000000     1.000000     2.479538    +5.054172 
    0.459312    22.609830    20.537464     1.000000     1.000000     2.479538    +2.072366 
    0.460428    19.849629    20.432802     1.000000     1.000000     2.479538    -0.583173 
    0.462561    21.128258    20.227077     1.000000     1.000000     2.479538    +0.901181 
    0.465140    21.678598    19.968629     1.000000     1.000000     2.479538    +1.709969 
    0.465281    18.988782    19.954134     1.000000     1.000000     2.479538    -0.965352 
    0.465705    23.245415    19.910639     1.000000     1.000000     2.479538    +3.334775 
    0.467879    17.720329    19.682749     1.000000     1.000000     2.479538    -1.962420 
    0.469070    17.487137    19.554844     1.000000     1.000000     2.479538    -2.067707 
    0.470194    18.551589    19.432232     1.000000     1.000000     2.479538    -0.880643 
    0.473325    20.328117    19.081000     1.000000     1.000000     2.479538    +1.247116 
    0.473490    20.165817    19.062097     1.000000     1.000000     2.479538    +1.103720 
    0.475317    20.398613    18.850258     1.000000     1.000000     2.479538    +1.548355 
    0.477106    18.732591    18.638387     1.000000     1.000000     2.479538    +0.094204 
    0.481656    15.134079    18.080406     1.000000     1.000000     2.479538    -2.946327 
    0.481941    15.448917    18.044577     1.000000     1.000000     2.479538    -2.595660 
    0.482744    16.078144    17.943101     1.000000     1.000000     2.479538    -1.864957 
    0.483278    17.013153    17.875218     1.000000     1.000000     2.479538    -0.862065 
    0.484966    19.805248    17.658274     1.000000     1.000000     2.479538    +2.146974 
    0.487193    18.723192    17.366830     1.000000     1.000000     2.479538    +1.356362 
    0.487335    17.870629    17.348138     1.000000     1.000000     2.479538    +0.522491 
    0.489593    18.909434    17.046677     1.000000     1.000000     2.479538    +1.862757 
    0.490518    18.428586    16.921602     1.000000     1.000000     2.479538    +1.506984 
    0.492133    18.223968    16.701030     1.000000     1.000000     2.479538    +1.522937 
    0.495679    16.822244    16.207679     1.000000     1.000000     2.479538    +0.614565 
    0.496813    18.154501    16.047426     1.000000     1.000000     2.479538    +2.107075 
    0.498775    13.353841    15.767306     1.000000     1.000000     2.479538    -2.413465 
    0.504873    15.632941    14.876657     1.000000     1.000000     2.479538    +0.756284 
    0.506369    16.110265    14.653803     1.000000     1.000000     2.479538    +1.456462 
    0.506511    17.786594    14.632618     1.000000     1.000000     2.479538    +3.153976 
    0.506767    18.300148    14.594358     1.000000     1.000000     2.479538    +3.705791 
    0.507329    13.908655    14.510088     1.000000     1.000000     2.479538    -0.601433 
    0.508527    15.233718    14.329879     1.000000     1.000000     2.479538    +0.903839 
    0.511930    16.395609    13.813248     1.000000     1.000000     2.479538    +2.582362 
    0.518880    10.056467    12.740280     1.000000     1.000000     2.479538    -2.683813 
    0.520697    10.061858    12.456533     1.000000     1.000000     2.479538    -2.394675 
    0.524921     9.724409    11.793462     1.000000     1.000000     2.479538    -2.069053 
    0.529080     9.366360    11.137294     1.000000     1.000000     2.479538    -1.770934 
    0.531740     8.849806    10.716671     1.000000     1.000000     2.479538    -1.866865 
    0.532927     5.338487    10.528982     1.000000     1.000000     2.479538    -5.190495 
    0.533951    14.063484    10.366939     1.000000     1.000000     2.479538    +3.696545 
    0.541070     8.994934     9.244145     1.000000     1.000000     2.479538    -0.249211 
    0.541518    13.213710     9.173842     1.000000     1.000000     2.479538    +4.039868 
    0.544483     5.493291     8.709422     1.000000     1.000000     2.479538    -3.216131 
    0.546374     8.113385     8.414697     1.000000     1.000000     2.479538    -0.301312 
    0.549650    14.709799     7.907492     1.000000     1.000000     2.479538    +6.802307 
    0.556044     6.156021     6.932459     1.000000     1.000000     2.479538    -0.776438 
    0.556151     6.301325     6.916359     1.000000     1.000000     2.479538    -0.615034 
    0.556227     4.389580     6.904972     1.000000     1.000000     2.479538    -2.515391 
    0.561223     5.568639     6.161108     1.000000     1.000000     2.479538    -0.592469 
    0.561793     3.495243     6.077392     1.000000     1.000000     2.479538    -2.582149 
    0.562468     3.401164     5.978588     1.000000     1.000000     2.479538    -2.577424 
    0.562768     2.642828     5.934745     1.000000     1.000000     2.479538    -3.291917 
    0.566494     3.216233     5.396721     1.000000     1.000000     2.479538    -2.180488 
    0.567817     2.762727     5.208560     1.000000     1.000000     2.479538    -2.445834 
    0.569082     5.647527     5.030159     1.000000     1.000000     2.479538    +0.617368 
    0.569440     2.796664     4.979879     1.000000     1.000000     2.479538    -2.183215 
    0.572892     5.088618     4.501981     1.000000     1.000000     2.479538    +0.586637 
    0.576311     4.360007     4.040812     1.000000     1.000000     2.479538    +0.319195 
    0.576456     8.104444     4.021498     1.000000     1.000000     2.479538    +4.082947 
    0.576656     8.788884     3.994981     1.000000     1.000000     2.479538    +4.793903 
    0.581836     3.717169     3.323329     1.000000     1.000000     2.479538    +0.393840 
    0.584119     1.285484     3.037558     1.000000     1.000000     2.479538    -1.752074 
    0.587188     4.898198     2.663931     1.000000     1.000000     2.479538    +2.234267 
    0.589510     2.873943     2.389472     1.000000     1.000000     2.479538    +0.484471 
    0.589548    -0.317718     2.385100     1.000000     1.000000     2.479538    -2.702818 
    0.590718     0.628602     2.249714     1.000000     1.000000     2.479538    -1.621112 
    0.592066     2.250352     2.096178     1.000000     1.000000     2.479538    +0.154173 
    0.592724    -0.555430     2.022114     1.000000     1.000000     2.479538    -2.577544 
    0.593753     0.992687     1.907633     1.000000     1.000000     2.479538    -0.914946 
    0.597887    -0.575117     1.463426     1.000000     1.000000     2.479538    -2.038543 
    0.598767    -1.500010     1.372304     1.000000     1.000000     2.479538    -2.872314 
    0.601897     0.766061     1.057685     1.000000     1.000000     2.479538    -0.291624 
    0.602685    -1.016980     0.980970     1.000000     1.000000     2.479538    -1.997951 
    0.603024     0.182466     0.948280     1.000000     1.000000     2.479538    -0.765813 
    0.603855     2.687387     0.868953     1.000000     1.000000     2.479538    +1.818434 
    0.604143     0.019799     0.841677     1.000000     1.000000     2.479538    -0.821878 
    0.607900     0.621516     0.498920     1.000000     1.000000     2.479538    +0.122596 
    0.608933    -2.805515     0.408865     1.000000     1.000000     2.479538    -3.214381 
    0.609409    -3.888611     0.367965     1.000000     1.000000     2.479538    -4.256576 
    0.611913    -0.835208     0.159336     1.000000     1.000000     2.479538    -0.994544 
    0.615070     2.470223    -0.087958     1.000000     1.000000     2.479538    +2.558180 
    0.620647    -5.491193    -0.480796     1.000000     1.000000     2.479538    -5.010397 
    0.620669     1.239945    -0.482233     1.000000     1.000000     2.479538    +1.722177 
    0.621923     1.399934    -0.562571     1.000000     1.000000     2.479538    +1.962506 
    0.624733     1.124878    -0.731903     1.000000     1.000000     2.479538    +1.856782 
    0.625140     0.182593    -0.755162     1.000000     1.000000     2.479538    +0.937755 
    0.627787    -3.080812    -0.898814     1.000000     1.000000     2.479538    -2.181998 
    0.628880    -1.884935    -0.954200     1.000000     1.000000     2.479538    -0.930734 
    0.628901    -1.038484    -0.955263     1.000000     1.000000     2.479538    -0.083221 
    0.631858     0.420275    -1.093267     1.000000     1.000000     2.479538    +1.513542 
    0.632428    -1.221037    -1.117909     1.000000     1.000000     2.479538    -0.103128 
    0.634082    -2.831888    -1.185739     1.000000     1.000000     2.479538    -1.646150 
    0.634278    -4.655449    -1.193418     1.000000     1.000000     2.479538    -3.462031 
    0.634306    -5.034357    -1.194531     1.000000     1.000000     2.479538    -3.839826 
    0.635271     1.271968    -1.231180     1.000000     1.000000     2.479538    +2.503148 
    0.635982    -3.562486    -1.256997     1.000000     1.000000     2.479538    -2.305489 
    0.636798     0.012771    -1.285388     1.000000     1.000000     2.479538    +1.298159 
    0.638265    -2.318023    -1.333067     1.000000     1.000000     2.479538    -0.984956 
    0.643066    -0.401609    -1.458850     1.000000     1.000000     2.479538    +1.057241 
    0.644981    -2.148821    -1.496000     1.000000     1.000000     2.479538    -0.652821 
    0.644985    -3.143450    -1.496066     1.000000     1.000000     2.479538    -1.647384 
    0.650685     0.882956    -1.562383     1.000000     1.000000     2.479538    +2.445339 
    0.651651    -4.903645    -1.567037     1.000000     1.000000     2.479538    -3.336608 
    0.654991    -0.199214    -1.568422     1.000000     1.000000     2.479538    +1.369207 
    0.656722    -2.596991    -1.560153     1.000000     1.000000     2.479538    -1.036838 
    0.659722    -1.516504    -1.531311     1.000000     1.000000     2.479538    +0.014807 
    0.661471    -1.559958    -1.506017     1.000000     1.000000     2.479538    -0.053941 
    0.663138     0.929530    -1.476121     1.000000     1.000000     2.479538    +2.405651 
    0.666188     0.153161    -1.406798     1.000000     1.000000     2.479538    +1.559959 
    0.667276    -0.667912    -1.377541     1.000000     1.000000     2.479538    +0.709629 
    0.668260    -5.246028    -1.348990     1.000000     1.000000     2.479538    -3.897038 
    0.676913    -0.266019    -1.014870     1.000000     1.000000     2.479538    +0.748851 
    0.677711    -3.462877    -0.976601     1.000000     1.000000     2.479538    -2.486276 
    0.678644     2.934581    -0.930302     1.000000     1.000000     2.479538    +3.864883 
    0.678956     0.237526    -0.914482     1.000000     1.000000     2.479538    +1.152008 
    0.681182    -3.503495    -0.795872     1.000000     1.000000     2.479538    -2.707623 
    0.682774     0.379977    -0.705182     1.000000     1.000000     2.479538    +1.085159 
    0.683854    -0.123778    -0.640947     1.000000     1.000000     2.479538    +0.517169 
    0.684807     0.976052    -0.582390     1.000000     1.000000     2.479538    +1.558442 
    0.686585    -1.519523    -0.468661     1.000000     1.000000     2.479538    -1.050861 
    0.692957    -3.472150    -0.013048     1.000000     1.000000     2.479538    -3.459103 
    0.692986     0.322527    -0.010851     1.000000     1.000000     2.479538    +0.333378 
    0.693740     6.471736     0.047950     1.000000     1.000000     2.479538    +6.423786 
    0.696063     1.450193     0.235479     1.000000     1.000000     2.479538    +1.214714 
    0.709052     3.448114     1.452204     1.000000     1.000000     2.479538    +1.995910 
    0.721315     2.535107     2.839573     1.000000     1.000000     2.479538    -0.304466 
    0.723072     5.836090     3.055377     1.000000     1.000000     2.479538    +2.780712 
    0.723625     5.520847     3.124107     1.000000     1.000000     2.479538    +2.396740 
    0.728384     6.227757     3.731048     1.000000     1.000000     2.479538    +2.496709 
    0.729839     2.560441     3.921925     1.000000     1.000000     2.479538    -1.361484 
    0.730757     4.193917     4.043639     1.000000     1.000000     2.479538    +0.150278 
    0.732785     5.610132     4.315741     1.000000     1.000000     2.479538    +1.294391 
    0.733217     7.273811     4.374257     1.000000     1.000000     2.479538    +2.899554 
    0.735024     3.867692     4.621180     1.000000     1.000000     2.479538    -0.753488 
    0.740919     7.358874     5.449101     1.000000     1.000000     2.479538    +1.909773 
    0.741596     5.568175     5.546147     1.000000     1.000000     2.479538    +0.022029 
    0.741845     4.319938     5.581889     1.000000     1.000000     2.479538    -1.261951 
    0.742505     6.475994     5.677167     1.000000     1.000000     2.479538    +0.798827 
    0.744523     9.400757     5.970376     1.000000     1.000000     2.479538    +3.430381 
    0.745405     4.667595     6.099482     1.000000     1.000000     2.479538    -1.431887 
    0.747228     7.132924     6.368419     1.000000     1.000000     2.479538    +0.764506 
    0.747315     9.896311     6.381337     1.000000     1.000000     2.479538    +3.514975 
    0.748368     8.592445     6.537734     1.000000     1.000000     2.479538    +2.054711 
    0.752719     5.546727     7.191945     1.000000     1.000000     2.479538    -1.645219 
    0.754289     3.837511     7.430880     1.000000     1.000000     2.479538    -3.593369 
    0.754412     8.925622     7.449591     1.000000     1.000000     2.479538    +1.476031 
    0.758105     9.734619     8.016821     1.000000     1.000000     2.479538    +1.717798 
    0.758928     6.235057     8.144045     1.000000     1.000000     2.479538    -1.908988 
    0.762042     4.369725     8.628056     1.000000     1.000000     2.479538    -4.258331 
    0.766640     7.333126     9.348301     1.000000     1.000000     2.479538    -2.015175 
    0.769009     7.224398     9.721429     1.000000     1.000000     2.479538    -2.497031 
    0.770179     9.303423     9.906081     1.000000     1.000000     2.479538    -0.602658 
    0.774957     8.262561    10.661278     1.000000     1.000000     2.479538    -2.398717 
    0.775683    10.814121    10.776200     1.000000     1.000000     2.479538    +0.037921 
    0.784738    10.312112    12.204070     1.000000     1.000000     2.479538    -1.891958 
    0.785145    10.883782    12.267934     1.000000     1.000000     2.479538    -1.384151 
    0.787261    15.517501    12.598914     1.000000     1.000000     2.479538    +2.918587 
    0.788214    13.813008    12.747562     1.000000     1.000000     2.479538    +1.065446 
    0.788252    10.778641    12.753418     1.000000     1.000000     2.479538    -1.974777 
    0.789260    11.130450    12.910308     1.000000     1.000000     2.479538    -1.779858 
    0.790014    13.974168    13.027498     1.000000     1.000000     2.479538    +0.946670 
    0.792333    12.063715    13.386045     1.000000     1.000000     2.479538    -1.322330 
    0.793880    13.600418    13.623949     1.000000     1.000000     2.479538    -0.023532 
    0.795156    12.619085    13.819305     1.000000     1.000000     2.479538    -1.200220 
    0.797105    12.177291    14.115894     1.000000     1.000000     2.479538    -1.938602 
    0.800902    14.934446    14.687373     1.000000     1.000000     2.479538    +0.247073 
    0.802711    14.650174    14.956204     1.000000     1.000000     2.479538    -0.306030 
    0.808069    13.949662    15.738140     1.000000     1.000000     2.479538    -1.788478 
    0.809710    16.960354    15.972935     1.000000     1.000000     2.479538    +0.987419 
    0.812774    20.629236    16.404751     1.000000     1.000000     2.479538    +4.224485 
    0.815884    19.349921    16.833840     1.000000     1.000000     2.479538    +2.516081 
    0.815923    16.407064    16.839153     1.000000     1.000000     2.479538    -0.432088 
    0.817057    17.864746    16.993156     1.000000     1.000000     2.479538    +0.871590 
    0.817566    15.492115    17.061802     1.000000     1.000000     2.479538    -1.569688 
    0.818280    18.440047    17.157604     1.000000     1.000000     2.479538    +1.282442 
    0.823152    14.156985    17.796298     1.000000     1.000000     2.479538    -3.639313 
    0.823622    18.667951    17.856421     1.000000     1.000000     2.479538    +0.811530 
    0.825143    16.012541    18.049281     1.000000     1.000000     2.479538    -2.036740 
    0.827136    22.504431    18.297543     1.000000     1.000000     2.479538    +4.206889 
    0.828052    14.156195    18.410004     1.000000     1.000000     2.479538    -4.253808 
    0.831615    20.574800    18.836724     1.000000     1.000000     2.479538    +1.738076 
    0.832525    17.447635    18.942970     1.000000     1.000000     2.479538    -1.495335 
    0.833219    19.933683    19.023268     1.000000     1.000000     2.479538    +0.910415 
    0.833779    16.620064    19.087470     1.000000     1.000000     2.479538    -2.467406 
    0.836800    21.600151    19.426449     1.000000     1.000000     2.479538    +2.173703 
    0.837217    21.078307    19.472138     1.000000     1.000000     2.479538    +1.606169 
    0.838229    21.061589    19.582080     1.000000     1.000000     2.479538    +1.479509 
    0.838545    17.776614    19.616110     1.000000     1.000000     2.479538    -1.839496 
    0.840764    18.701259    19.850687     1.000000     1.000000     2.479538    -1.149429 
    0.851764    24.023834    20.898040     1.000000     1.000000     2.479538    +3.125795 
    0.855806    23.241345    21.231757     1.000000     1.000000     2.479538    +2.009589 
    0.862654    19.908648    21.730519     1.000000     1.000000     2.479538    -1.821871 
    0.862836    18.741693    21.742628     1.000000     1.000000     2.479538    -3.000934 
    0.864186    21.503815    21.830322     1.000000     1.000000     2.479538    -0.326506 
    0.865945    23.994262    21.939477     1.000000     1.000000     2.479538    +2.054786 
    0.867558    25.757220    22.034437     1.000000     1.000000     2.479538    +3.722783 
    0.869126    14.443537    22.121992     1.000000     1.000000     2.479538    -7.678456 
    0.870194    19.911028    22.178917     1.000000     1.000000     2.479538    -2.267889 
    0.873435    24.579119    22.338119     1.000000     1.000000     2.479538    +2.241000 
    0.874304    24.164195    22.377326     1.000000     1.000000     2.479538    +1.786869 
    0.875808    24.313142    22.441677     1.000000     1.000000     2.479538    +1.871464 
    0.875979    17.115764    22.448715     1.000000     1.000000     2.479538    -5.332951 
    0.876773    19.747115    22.480585     1.000000     1.000000     2.479538    -2.733469 
    0.877757    24.002851    22.518394     1.000000     1.000000     2.479538    +1.484457 
    0.877823    27.701093    22.520862     1.000000     1.000000     2.479538    +5.180231 
    0.880177    22.090324    22.603157     1.000000     1.000000     2.479538    -0.512833 
    0.884628    22.446734    22.728334     1.000000     1.000000     2.479538    -0.281600 
    0.886828    23.678767    22.775425     1.000000     1.000000     2.479538    +0.903342 
    0.892313    21.833751    22.849923     1.000000     1.000000     2.479538    -1.016173 
    0.896415    24.178583    22.865469     1.000000     1.000000     2.479538    +1.313114 
    0.896491    20.380169    22.865432     1.000000     1.000000     2.479538    -2.485263 
    0.898723    20.976211    22.859072     1.000000     1.000000     2.479538    -1.882861 
    0.899719    21.217689    22.852947     1.000000     1.000000     2.479538    -1.635259 
    0.900772    24.370963    22.844260     1.000000     1.000000     2.479538    +1.526702 
    0.906560    21.615582    22.756126     1.000000     1.000000     2.479538    -1.140545 
    0.907794    23.526170    22.728527     1.000000     1.000000     2.479538    +0.797643 
    0.908636    18.001166    22.707920     1.000000     1.000000     2.479538    -4.706754 
    0.908915    22.844573    22.700779     1.000000     1.000000     2.479538    +0.143794 
    0.910236    22.936640    22.664831     1.000000     1.000000     2.479538    +0.271809 
    0.911553    23.795011    22.625492     1.000000     1.000000     2.479538    +1.169519 
    0.917096    19.652247    22.421879     1.000000     1.000000     2.479538    -2.769632 
    0.917121    25.076878    22.420817     1.000000     1.000000     2.479538    +2.656061 
    0.917832    24.061902    22.390289     1.000000     1.000000     2.479538    +1.671614 
    0.921539    21.481035    22.214873     1.000000     1.000000     2.479538    -0.733839 
    0.923754    23.994144    22.097324     1.000000     1.000000     2.479538    +1.896820 
    0.925599    24.001590    21.992274     1.000000     1.000000     2.479538    +2.009316 
    0.929947    20.233167    21.719124     1.000000     1.000000     2.479538    -1.485957 
    0.930028    24.049160    21.713677     1.000000     1.000000     2.479538    +2.335483 
    0.931970    18.633521    21.580003     1.000000     1.000000     2.479538    -2.946482 
    0.933442    22.522848    21.474097     1.000000     1.000000     2.479538    +1.048751 
    0.934763    21.000656    21.375674     1.000000     1.000000     2.479538    -0.375018 
    0.935281    23.525334    21.336280     1.000000     1.000000     2.479538    +2.189054 
    0.936833    19.541848    21.215163     1.000000     1.000000     2.479538    -1.673316 
    0.937519    18.683367    21.160347     1.000000     1.000000     2.479538    -2.476981 
    0.938654    22.308919    21.067723     1.000000     1.000000     2.479538    +1.241196 
    0.939112    22.082501    21.029737     1.000000     1.000000     2.479538    +1.052763 
    0.939602    18.541585    20.988660     1.000000     1.000000     2.479538    -2.447075 
    0.942192    24.205543    20.764674     1.000000     1.000000     2.479538    +3.440869 
    0.946979    20.078714    20.321113     1.000000     1.000000     2.479538    -0.242399 
    0.948265    23.730177    20.195482     1.000000     1.000000     2.479538    +3.534695 
    0.948337    16.533095    20.188362     1.000000     1.000000     2.479538    -3.655267 
    0.951410    21.118487    19.877349     1.000000     1.000000     2.479538    +1.241137 
    0.952515    17.212961    19.761921     1.000000     1.000000     2.479538    -2.548960 
    0.955012    18.154753    19.494185     1.000000     1.000000     2.479538    -1.339433 
    0.955755    20.794251    19.412747     1.000000     1.000000     2.479538    +1.381503 
    0.958739    23.078167    19.077437     1.000000     1.000000     2.479538    +4.000730 
    0.959727    20.636635    18.963679     1.000000     1.000000     2.479538    +1.672956 
    0.961821    15.866683    18.718016     1.000000     1.000000     2.479538    -2.851333 
    0.962983    15.251593    18.579148     1.000000     1.000000     2.479538    -3.327555 
    0.964062    15.390599    18.448592     1.000000     1.000000     2.479538    -3.057992 
    0.964607    20.056731    18.382015     1.000000     1.000000     2.479538    +1.674716 
    0.965145    18.192487    18.315940     1.000000     1.000000     2.479538    -0.123454 
    0.973317    23.242644    17.268787     1.000000     1.000000     2.479538    +5.973857 
    0.977168    17.800328    16.748833     1.000000     1.000000     2.479538    +1.051495 
    0.979004    16.305606    16.495561     1.000000     1.000000     2.479538    -0.189955 
    0.979399    13.226370    16.440567     1.000000     1.000000     2.479538    -3.214197 
    0.980395    14.796702    16.301451     1.000000     1.000000     2.479538    -1.504748 
    0.981216    15.760571    16.186060     1.000000     1.000000     2.479538    -0.425489 
    0.981414    12.485557    16.158106     1.000000     1.000000     2.479538    -3.672549 
    0.984306    12.879304    15.746042     1.000000     1.000000     2.479538    -2.866739 
    0.986580    17.959007    15.417106     1.000000     1.000000     2.479538    +2.541901 
    0.987982    16.318240    15.212231     1.000000     1.000000     2.479538    +1.106009 
    0.988283    18.584177    15.167941     1.000000     1.000000     2.479538    +3.416236 
    0.991013    13.832415    14.764091     1.000000     1.000000     2.479538    -0.931676 
    0.993833    10.641949    14.341496     1.000000     1.000000     2.479538    -3.699547 
    0.997634    14.433351    13.764267     1.000000     1.000000     2.479538    +0.669084 
    1.001482    10.205615    13.172108     1.000000     1.000000     2.479538    -2.966493 
    1.002090    11.438243    13.078072     1.000000     1.000000     2.479538    -1.639829 
    1.007266    10.854601    12.270896     1.000000     1.000000     2.479538    -1.416296 
    1.009052    12.030408    11.990420     1.000000     1.000000     2.479538    +0.039988 
    1.009062    13.231898    11.988925     1.000000     1.000000     2.479538    +1.242973 
    1.009583     9.086799    11.906994     1.000000     1.000000     2.479538    -2.820196 
    1.012660    16.741720    11.422073     1.000000     1.000000     2.479538    +5.319648 
    1.014585    10.201088    11.117932     1.000000     1.000000     2.479538    -0.916844 
    1.016335     9.852556    10.841369     1.000000     1.000000     2.479538    -0.988814 
    1.016705    12.327106    10.782734     1.000000     1.000000     2.479538    +1.544371 
    1.025464    10.841157     9.399645     1.000000     1.000000     2.479538    +1.441512 
    1.025478     7.403161     9.397386     1.000000     1.000000     2.479538    -1.994225 
    1.028446    11.236347     8.931584     1.000000     1.000000     2.479538    +2.304763 
    1.029166    12.799596     8.818856     1.000000     1.000000     2.479538    +3.980740 
    1.029259     6.578753     8.804380     1.000000     1.000000     2.479538    -2.225627 
    1.030114    10.774954     8.670726     1.000000     1.000000     2.479538    +2.104228 
    1.032176     9.408668     8.349740     1.000000     1.000000     2.479538    +1.058928 
    1.034039     9.144208     8.060983     1.000000     1.000000     2.479538    +1.083225 
    1.035323     7.426330     7.862864     1.000000     1.000000     2.479538    -0.436534 
    1.037717    11.765559     7.495638     1.000000     1.000000     2.479538    +4.269922 
    1.040460     9.815432     7.078499     1.000000     1.000000     2.479538    +2.736933 
    1.040550     4.942633     7.064873     1.000000     1.000000     2.479538    -2.122240 
    1.041345     6.393400     6.944918     1.000000     1.000000     2.479538    -0.551519 
    1.044025     5.405979     6.543319     1.000000     1.000000     2.479538    -1.137340 
    1.045264     7.470917     6.359288     1.000000     1.000000     2.479538    +1.111630 
    1.047506    10.652104     6.029050     1.000000     1.000000     2.479538    +4.623054 
    1.050177     8.409976     5.640827     1.000000     1.000000     2.479538    +2.769149 
    1.059084     3.432258     4.391815     1.000000     1.000000     2.479538    -0.959557 
    1.059491     6.024953     4.336578     1.000000     1.000000     2.479538    +1.688375 
    1.061539     2.677020     4.061490     1.000000     1.000000     2.479538    -1.384470 
    1.061701     2.353187     4.039975     1.000000     1.000000     2.479538    -1.686788 
    1.062822     5.587061     3.891503     1.000000     1.000000     2.479538    +1.695558 
    1.063772     4.582396     3.766811     1.000000     1.000000     2.479538    +0.815585 
    1.065445     3.747521     3.549868     1.000000     1.000000     2.479538    +0.197653 
    1.070870     2.248676     2.869531     1.000000     1.000000     2.479538    -0.620855 
    1.072136     1.013856     2.716104     1.000000     1.000000     2.479538    -1.702249 
    1.072401     4.148201     2.684299     1.000000     1.000000     2.479538    +1.463901 
    1.073136     2.663945     2.596471     1.000000     1.000000     2.479538    +0.067474 
    1.079055     0.374046     1.916629     1.000000     1.000000     2.479538    -1.542583 
    1.081713    -0.405093     1.627727     1.000000     1.000000     2.479538    -2.032819 
    1.084729    -0.240570     1.312960     1.000000     1.000000     2.479538    -1.553530 
    1.098289    -2.668222     0.079702     1.000000     1.000000     2.479538    -2.747924 
    1.105797     1.191274    -0.465459     1.000000     1.000000     2.479538    +1.656733 
    1.105986     0.582215    -0.477890     1.000000     1.000000     2.479538    +1.060105 
    1.106208     0.427051    -0.492324     1.000000     1.000000     2.479538    +0.919375 
    1.107082     0.089855    -0.548394     1.000000     1.000000     2.479538    +0.638249 
    1.107159    -0.319852    -0.553273     1.000000     1.000000     2.479538    +0.233420 
    1.108072    -1.046270    -0.610207     1.000000     1.000000     2.479538    -0.436063 
    1.108833    -2.369586    -0.656424     1.000000     1.000000     2.479538    -1.713162 
    1.109170    -0.400189    -0.676515     1.000000     1.000000     2.479538    +0.276325 
    1.109705     0.733913    -0.708038     1.000000     1.000000     2.479538    +1.441951 
    1.110396    -2.186266    -0.747927     1.000000     1.000000     2.479538    -1.438339 
    1.110923    -1.440894    -0.777748     1.000000     1.000000     2.479538    -0.663146 
    1.111939    -2.105073    -0.833672     1.000000     1.000000     2.479538    -1.271401 
    1.114064     0.190764    -0.944295     1.000000     1.000000     2.479538    +1.135059 
    1.118414     3.770026    -1.143260     1.000000     1.000000     2.479538    +4.913287 
    1.122979    -3.868517    -1.311840     1.000000     1.000000     2.479538    -2.556677 
    1.124341    -3.518360    -1.354100     1.000000     1.000000     2.479538    -2.164261 
    1.129901     1.791827    -1.487702     1.000000     1.000000     2.479538    +3.279529 
    1.130472    -1.678681    -1.497874     1.000000     1.000000     2.479538    -0.180807 
    1.131544    -1.937659    -1.515173     1.000000     1.000000     2.479538    -0.422487 
    1.133876    -0.485861    -1.544724     1.000000     1.000000     2.479538    +1.058864 
    1.137482    -3.329951    -1.568550     1.000000     1.000000     2.479538    -1.761400 
    1.138424    -0.417087    -1.570388     1.000000     1.000000     2.479538    +1.153301 
    1.139868    -0.235382    -1.569682     1.000000     1.000000     2.479538    +1.334299 
    1.142465    -3.993326    -1.557666     1.000000     1.000000     2.479538    -2.435660 
    1.143456     6.596138    -1.549446     1.000000     1.000000     2.479538    +8.145584 
    1.144826    -4.615527    -1.534773     1.000000     1.000000     2.479538    -3.080754 
    1.144861    -2.239525    -1.534352     1.000000     1.000000     2.479538    -0.705174 
    1.144916    -4.135792    -1.533681     1.000000     1.000000     2.479538    -2.602112 
    1.149744    -0.597712    -1.450600     1.000000     1.000000     2.479538    +0.852888 
    1.156034    -5.895435    -1.271551     1.000000     1.000000     2.479538    -4.623884 
    1.158439    -0.635970    -1.182155     1.000000     1.000000     2.479538    +0.546185 
    1.161979     0.764243    -1.029744     1.000000     1.000000     2.479538    +1.793987 
    1.162122    -1.316017    -1.023044     1.000000     1.000000     2.479538    -0.292973 
    1.162233     4.400544    -1.017838     1.000000     1.000000     2.479538    +5.418382 
    1.168196    -1.111439    -0.702927     1.000000     1.000000     2.479538    -0.408511 
    1.168456    -2.298978    -0.687656     1.000000     1.000000     2.479538    -1.611322 
    1.169278     0.318940    -0.638493     1.000000     1.000000     2.479538    +0.957434 
    1.172890    -0.887751    -0.407340     1.000000     1.000000     2.479538    -0.480411 
    1.174248     4.803940    -0.314202     1.000000     1.000000     2.479538    +5.118142 
    1.175289    -4.095834    -0.240468     1.000000     1.000000     2.479538    -3.855366 
    1.176516    -0.076141    -0.151054     1.000000     1.000000     2.479538    +0.074913 
    1.176612    -3.784759    -0.143906     1.000000     1.000000     2.479538    -3.640853 
    1.180152     1.236117     0.129829     1.000000     1.000000     2.479538    +1.106288 
    1.180391     2.408449     0.149114     1.000000     1.000000     2.479538    +2.259335 
    1.180641    -0.518699     0.169375     1.000000     1.000000     2.479538    -0.688074 
    1.181490    -1.697534     0.239078     1.000000     1.000000     2.479538    -1.936612 
    1.181831     3.496987     0.267458     1.000000     1.000000     2.479538    +3.229528 
    1.182288    -2.062600     0.305737     1.000000     1.000000     2.479538    -2.368337 
    1.187364     0.056285     0.755288     1.000000     1.000000     2.479538    -0.699002 
    1.187661     1.561677     0.782940     1.000000     1.000000     2.479538    +0.778737 
    1.188867     3.210642     0.896705     1.000000     1.000000     2.479538    +2.313937 
    1.189135     1.456687     0.922295     1.000000     1.000000     2.479538    +0.534392 
    1.190426    -1.192729     1.047197     1.000000     1.000000     2.479538    -2.239926 
    1.191428     3.412041     1.146015     1.000000     1.000000     2.479538    +2.266026 
    1.192085    -0.947273     1.211742     1.000000     1.000000     2.479538    -2.159015 
    1.196954     4.262938     1.719409     1.000000     1.000000     2.479538    +2.543529 
    1.198766    -2.482395     1.917403     1.000000     1.000000     2.479538    -4.399799 
    1.199187    -2.044781     1.964151     1.000000     1.000000     2.479538    -4.008932 
    1.201468     2.231452     2.221692     1.000000     1.000000     2.479538    +0.009761 
    1.201681    -1.751797     2.246117     1.000000     1.000000     2.479538    -3.997915 
    1.203550    -2.479025     2.463149     1.000000     1.000000     2.479538    -4.942173 
    1.206214    -1.038384     2.780892     1.000000     1.000000     2.479538    -3.819276 
    1.206849     3.452855     2.857953     1.000000     1.000000     2.479538    +0.594902 
    1.211850     3.900637     3.483272     1.000000     1.000000     2.479538    +0.417366 
    1.212032     4.038622     3.506518     1.000000     1.000000     2.479538    +0.532104 
    1.216258     7.649272     4.059379     1.000000     1.000000     2.479538    +3.589893 
    1.217482     2.033075     4.223211     1.000000     1.000000     2.479538    -2.190137 
    1.221540     2.860797     4.777757     1.000000     1.000000     2.479538    -1.916960 
    1.221975    10.906789     4.838166     1.000000     1.000000     2.479538    +6.068623 
    1.223087     8.188519     4.993502     1.000000     1.000000     2.479538    +3.195017 
    1.228759    10.330561     5.803315     1.000000     1.000000     2.479538    +4.527246 
    1.232331     3.918314     6.326945     1.000000     1.000000     2.479538    -2.408630 
    1.232618     9.043172     6.369366     1.000000     1.000000     2.479538    +2.673806 
    1.233512     8.514101     6.502156     1.000000     1.000000     2.479538    +2.011945 
    1.238238     8.045818     7.212576     1.000000     1.000000     2.479538    +0.833242 
    1.240299     5.190068     7.526491     1.000000     1.000000     2.479538    -2.336423 
    1.240715     6.994333     7.590278     1.000000     1.000000     2.479538    -0.595944 
    1.243584     5.809230     8.031557     1.000000     1.000000     2.479538    -2.222327 
    1.243796    10.730487     8.064240     1.000000     1.000000     2.479538    +2.666247 
    1.245417     9.402848     8.315519     1.000000     1.000000     2.479538    +1.087329 
    1.252025     5.122504     9.348623     1.000000     1.000000     2.479538    -4.226119 
    1.254618    10.087053     9.757020     1.000000     1.000000     2.479538    +0.330033 
    1.260024     8.136702    10.611246     1.000000     1.000000     2.479538    -2.474544 
    1.260565    10.156356    10.696889     1.000000     1.000000     2.479538    -0.540533 
    1.261664    11.018265    10.870742     1.000000     1.000000     2.479538    +0.147524 
    1.263329    11.695659    11.133855     1.000000     1.000000     2.479538    +0.561804 
    1.265835    13.398949    11.529637     1.000000     1.000000     2.479538    +1.869312 
    1.267540     7.979534    11.798248     1.000000     1.000000     2.479538    -3.818714 
    1.267950    11.562193    11.862896     1.000000     1.000000     2.479538    -0.300702 
    1.269081    14.122705    12.040642     1.000000     1.000000     2.479538    +2.082063 
    1.269258    10.082296    12.068561     1.000000     1.000000     2.479538    -1.986265 
    1.269437    13.954382    12.096582     1.000000     1.000000     2.479538    +1.857799 
    1.272817     9.181751    12.625842     1.000000     1.000000     2.479538    -3.444090 
    1.274148     9.921765    12.833284     1.000000     1.000000     2.479538    -2.911519 
    1.275177    11.943708    12.993305     1.000000     1.000000     2.479538    -1.049597 
    1.278027    12.971974    13.433963     1.000000     1.000000     2.479538    -0.461989 
    1.279127    15.613760    13.602950     1.000000     1.000000     2.479538    +2.010810 
    1.281777    16.550398    14.007920     1.000000     1.000000     2.479538    +2.542478 
    1.284967    12.867052    14.489883     1.000000     1.000000     2.479538    -1.622831 
    1.287730     9.830844    14.902263     1.000000     1.000000     2.479538    -5.071420 
    1.295897    14.772797    16.087057     1.000000     1.000000     2.479538    -1.314260 
    1.298298    11.914856    16.424426     1.000000     1.000000     2.479538    -4.509570 
    1.298466    18.152471    16.447855     1.000000     1.000000     2.479538    +1.704617 
    1.299693    15.482478    16.617901     1.000000     1.000000     2.479538    -1.135423 
    1.300250    11.696621    16.694582     1.000000     1.000000     2.479538    -4.997961 
    1.303862    13.535002    17.184193     1.000000     1.000000     2.479538    -3.649191 
    1.304866    14.034923    17.317802     1.000000     1.000000     2.479538    -3.282878 
    1.305038    13.548327    17.340615     1.000000     1.000000     2.479538    -3.792288 
    1.305175    21.050462    17.358637     1.000000     1.000000     2.479538    +3.691825 
    1.305844    17.869075    17.446877     1.000000     1.000000     2.479538    +0.422198 
    1.306878    21.511426    17.582160     1.000000     1.000000     2.479538    +3.929266 
    1.308205    20.653933    17.753848     1.000000     1.000000     2.479538    +2.900085 
    1.312538    17.935617    18.299879     1.000000     1.000000     2.479538    -0.364262 
    1.315727    16.325411    18.686379     1.000000     1.000000     2.479538    -2.360968 
    1.318845    19.425117    19.051177     1.000000     1.000000     2.479538    +0.373940 
    1.323323    17.620259    19.550799     1.000000     1.000000     2.479538    -1.930540 
    1.323833    21.002692    19.605898     1.000000     1.000000     2.479538    +1.396794 
    1.325728    19.046545    19.807029     1.000000     1.000000     2.479538    -0.760484 
    1.327242    21.433058    19.963698     1.000000     1.000000     2.479538    +1.469360 
    1.328627    20.761325    20.103916     1.000000     1.000000     2.479538    +0.657409 
    1.329702    21.171581    20.210622     1.000000     1.000000     2.479538    +0.960959 
    1.331369    21.495932    20.372551     1.000000     1.000000     2.479538    +1.123381 
    1.336806    18.671750    20.868546     1.000000     1.000000     2.479538    -2.196796 
    1.339628    23.237641    21.106213     1.000000     1.000000     2.479538    +2.131428 
    1.340407    20.255077    21.169335     1.000000     1.000000     2.479538    -0.914258 
    1.342463    22.131567    21.330904     1.000000     1.000000     2.479538    +0.800663 
    1.343226    24.953586    21.388919     1.000000     1.000000     2.479538    +3.564667 
    1.344480    19.275504    21.482057     1.000000     1.000000     2.479538    -2.206554 
    1.349195    24.819067    21.806337     1.000000     1.000000     2.479538    +3.012731 
    1.350611    19.610773    21.895684     1.000000     1.000000     2.479538    -2.284912 
    1.354575    23.890779    22.125539     1.000000     1.000000     2.479538    +1.765240 
    1.355242    18.230442    22.161252     1.000000     1.000000     2.479538    -3.930809 
    1.355317    22.639231    22.165258     1.000000     1.000000     2.479538    +0.473973 
    1.361429    25.482834    22.451438     1.000000     1.000000     2.479538    +3.031397 
    1.364991    22.989556    22.584262     1.000000     1.000000     2.479538    +0.405294 
    1.365163    21.240040    22.590042     1.000000     1.000000     2.479538    -1.350002 
    1.366098    23.799001    22.620382     1.000000     1.000000     2.479538    +1.178620 
    1.366517    20.228071    22.633407     1.000000     1.000000     2.479538    -2.405337 
    1.369124    23.026917    22.706566     1.000000     1.000000     2.479538    +0.320352 
    1.371487    22.369636    22.760993     1.000000     1.000000     2.479538    -0.391357 
    1.372193    23.664656    22.775062     1.000000     1.000000     2.479538    +0.889595 
    1.375330    19.299824    22.825311     1.000000     1.000000     2.479538    -3.525487 
    1.386191    22.047556    22.843926     1.000000     1.000000     2.479538    -0.796371 
    1.388525    25.633862    22.816431     1.000000     1.000000     2.479538    +2.817431 
    1.389596    23.106331    22.800088     1.000000     1.000000     2.479538    +0.306243 
    1.392641    25.159794    22.740901     1.000000     1.000000     2.479538    +2.418892 
    1.394736    19.469358    22.689250     1.000000     1.000000     2.479538    -3.219892 
    1.396242    21.102338    22.646666     1.000000     1.000000     2.479538    -1.544329 
    1.396379    20.028137    22.642538     1.000000     1.000000     2.479538    -2.614401 
    1.399414    21.663851    22.542026     1.000000     1.000000     2.479538    -0.878175 
    1.399552    21.028261    22.537032     1.000000     1.000000     2.479538    -1.508771 
    1.400530    25.256950    22.500442     1.000000     1.000000     2.479538    +2.756508 
    1.401762    20.137298    22.451668     1.000000     1.000000     2.479538    -2.314370 
    1.404004    23.372346    22.355188     1.000000     1.000000     2.479538    +1.017158 
    1.406067    19.904870    22.257731     1.000000     1.000000     2.479538    -2.352861 
    1.410331    20.662451    22.030111     1.000000     1.000000     2.479538    -1.367660 
    1.410813    23.118286    22.002187     1.000000     1.000000     2.479538    +1.116099 
    1.416182    21.059544    21.661444     1.000000     1.000000     2.479538    -0.601900 
    1.419157    23.687686    21.449714     1.000000     1.000000     2.479538    +2.237973 
    1.419809    18.595138    21.401084     1.000000     1.000000     2.479538    -2.805946 
    1.420490    20.648732    21.349537     1.000000     1.000000     2.479538    -0.700804 
    1.423116    14.082694    21.143043     1.000000     1.000000     2.479538    -7.060349 
    1.426516    22.480398    20.857649     1.000000     1.000000     2.479538    +1.622749 
    1.430814    19.748216    20.468697     1.000000     1.000000     2.479538    -0.720482 
    1.433780    19.544718    20.182466     1.000000     1.000000     2.479538    -0.637748 
    1.435278    22.436480    20.032548     1.000000     1.000000     2.479538    +2.403932 
    1.435520    18.120203    20.007977     1.000000     1.000000     2.479538    -1.887774 
    1.438625    16.913722    19.684925     1.000000     1.000000     2.479538    -2.771203 
    1.438926    16.495085    19.652837     1.000000     1.000000     2.479538    -3.157751 
    1.441392    20.724715    19.384705     1.000000     1.000000     2.479538    +1.340010 
    1.444719    19.682951    19.008920     1.000000     1.000000     2.479538    +0.674031 
    1.450367    19.222281    18.335827     1.000000     1.000000     2.479538    +0.886455 
    1.451431    14.704553    18.204237     1.000000     1.000000     2.479538    -3.499684 
    1.451539    19.774729    18.190806     1.000000     1.000000     2.479538    +1.583922 
    1.453989    15.926265    17.882246     1.000000     1.000000     2.479538    -1.955981 
    1.459371    19.833153    17.179283     1.000000     1.000000     2.479538    +2.653870 
    1.462272    21.400434    16.787080     1.000000     1.000000     2.479538    +4.613355 
    1.464827    19.123895    16.434404     1.000000     1.000000     2.479538    +2.689491 
    1.466990    20.936300    16.130908     1.000000     1.000000     2.479538    +4.805392 
    1.467507    18.802753    16.057688     1.000000     1.000000     2.479538    +2.745064 
    1.469242    19.969016    15.810279     1.000000     1.000000     2.479538    +4.158738 
    1.469786    17.492531    15.732150     1.000000     1.000000     2.479538    +1.760380 
    1.470259    16.443322    15.664099     1.000000     1.000000     2.479538    +0.779223 
    1.473411    14.293930    15.205413     1.000000     1.000000     2.479538    -0.911483 
    1.477161    15.824367    14.650064     1.000000     1.000000     2.479538    +1.174303 
    1.477968    15.859171    14.529221     1.000000     1.000000     2.479538    +1.329950 
    1.478863    15.065096    14.394754     1.000000     1.000000     2.479538    +0.670341 
    1.483229    14.045193    13.731822     1.000000     1.000000     2.479538    +0.313371 
    1.483433    15.221714    13.700660     1.000000     1.000000     2.479538    +1.521054 
    1.484636    11.311104    13.516055     1.000000     1.000000     2.479538    -2.204951 
    1.485385    13.550218    13.400735     1.000000     1.000000     2.479538    +0.149483 
    1.487201    14.327589    13.120231     1.000000     1.000000     2.479538    +1.207358 
    1.489524    10.542775    12.759273     1.000000     1.000000     2.479538    -2.216498 
    1.490376    10.360688    12.626432     1.000000     1.000000     2.479538    -2.265744 
    1.492029    14.964508    12.368121     1.000000     1.000000     2.479538    +2.596387 
    1.493579    16.554154    12.124981     1.000000     1.000000     2.479538    +4.429173 
    1.497216     9.778094    11.552576     1.000000     1.000000     2.479538    -1.774482 
    1.499967    12.623964    11.118185     1.000000     1.000000     2.479538    +1.505780 
    1.501677    15.935923    10.847823     1.000000     1.000000     2.479538    +5.088100 
    1.503926     9.862161    10.492122     1.000000     1.000000     2.479538    -0.629961 
    1.507009    11.330343    10.004825     1.000000     1.000000     2.479538    +1.325518 
    1.510660    10.525104     9.429078     1.000000     1.000000     2.479538    +1.096025 
    1.516175     9.011157     8.564991     1.000000     1.000000     2.479538    +0.446166 
    1.516844     8.530529     8.460810     1.000000     1.000000     2.479538    +0.069718 
    1.517039     6.154085     8.430538     1.000000     1.000000     2.479538    -2.276453 
    1.520030     5.662434     7.967129     1.000000     1.000000     2.479538    -2.304695 
    1.522279     3.866318     7.621205     1.000000     1.000000     2.479538    -3.754887 
    1.522865    13.080692     7.531541     1.000000     1.000000     2.479538    +5.549151 
    1.525064     5.795734     7.196529     1.000000     1.000000     2.479538    -1.400794 
    1.525806     7.719116     7.084152     1.000000     1.000000     2.479538    +0.634964 
    1.527847     5.803850     6.776698     1.000000     1.000000     2.479538    -0.972848 
    1.529607     2.748196     6.513653     1.000000     1.000000     2.479538    -3.765456 
    1.529998     5.465066     6.455570     1.000000     1.000000     2.479538    -0.990504 
    1.537255     5.881777     5.397467     1.000000     1.000000     2.479538    +0.484309 
    1.537295     4.700358     5.391783     1.000000     1.000000     2.479538    -0.691425 
    1.544025     0.729280     4.452036     1.000000     1.000000     2.479538    -3.722757 
    1.544210     9.225776     4.426846     1.000000     1.000000     2.479538    +4.798930 
    1.544217     1.353680     4.425891     1.000000     1.000000     2.479538    -3.072212 
    1.544706     2.816658     4.359430     1.000000     1.000000     2.479538    -1.542772 
    1.545875     5.353230     4.201658     1.000000     1.000000     2.479538    +1.151572 
    1.547441     4.984115     3.992511     1.000000     1.000000     2.479538    +0.991604 
    1.547912     7.889459     3.930197     1.000000     1.000000     2.479538    +3.959262 
    1.548643     0.095015     3.833960     1.000000     1.000000     2.479538    -3.738944 
    1.553536     0.421272     3.205671     1.000000     1.000000     2.479538    -2.784398 
    1.554686    -0.214118     3.062200     1.000000     1.000000     2.479538    -3.276318 
    1.554717     3.161908     3.058336     1.000000     1.000000     2.479538    +0.103572 
    1.554810     2.463690     3.046907     1.000000     1.000000     2.479538    -0.583216 
    1.556767    -1.613117     2.806991     1.000000     1.000000     2.479538    -4.420108 
    1.557502     5.447158     2.718214     1.000000     1.000000     2.479538    +2.728944 
    1.557993     4.732716     2.659304     1.000000     1.000000     2.479538    +2.073412 
    1.558955     4.783953     2.544755     1.000000     1.000000     2.479538    +2.239198 
    1.560603     1.514821     2.351538     1.000000     1.000000     2.479538    -0.836717 
    1.561162    -1.053491     2.286815     1.000000     1.000000     2.479538    -3.340306 
    1.561458     3.228530     2.252762     1.000000     1.000000     2.479538    +0.975767 
    1.562588     0.606303     2.123807     1.000000     1.000000     2.479538    -1.517504 
    1.564010     1.138358     1.964095     1.000000     1.000000     2.479538    -0.825737 
    1.565248     2.551792     1.827483     1.000000     1.000000     2.479538    +0.724309 
    1.565470    -0.632570     1.803195     1.000000     1.000000     2.479538    -2.435765 
    1.565920     2.043802     1.754262     1.000000     1.000000     2.479538    +0.289540 
    1.567648     0.389319     1.569100     1.000000     1.000000     2.479538    -1.179782 
    1.567796     2.305914     1.553430     1.000000     1.000000     2.479538    +0.752484 
    1.568162     2.147252     1.514928     1.000000     1.000000     2.479538    +0.632323 
    1.569527     4.948325     1.372945     1.000000     1.000000     2.479538    +3.575380 
    1.572129     2.371683     1.110377     1.000000     1.000000     2.479538    +1.261305 
    1.573849     0.248397     0.942701     1.000000     1.000000     2.479538    -0.694303 
    1.574864    -0.505256     0.845947     1.000000     1.000000     2.479538    -1.351203 
    1.575180     6.896469     0.816262     1.000000     1.000000     2.479538    +6.080207 
    1.583949    -6.047206     0.057796     1.000000     1.000000     2.479538    -6.105003 
    1.587271    -3.127660    -0.194398     1.000000     1.000000     2.479538    -2.933262 
    1.587364    -1.014953    -0.201211     1.000000     1.000000     2.479538    -0.813742 
    1.588914     2.643179    -0.311772     1.000000     1.000000     2.479538    +2.954950 
    1.590230    -3.002633    -0.402168     1.000000     1.000000     2.479538    -2.600465 
    1.592057     1.378895    -0.522410     1.000000     1.000000     2.479538    +1.901305 
    1.593634     1.810771    -0.621156     1.000000     1.000000     2.479538    +2.431927 
    1.596195    -0.532843    -0.771469     1.000000     1.000000     2.479538    +0.238627 
    1.598427    -5.190509    -0.892269     1.000000     1.000000     2.479538    -4.298240 
    1.598489    -1.607956    -0.895508     1.000000     1.000000     2.479538    -0.712448 
    1.599741     0.051578    -0.958870     1.000000     1.000000     2.479538    +1.010448 
    1.601743    -2.052262    -1.053916     1.000000     1.000000     2.479538    -0.998346 
    1.601768    -3.560689    -1.055060     1.000000     1.000000     2.479538    -2.505628 
    1.601928     2.990347    -1.062280     1.000000     1.000000     2.479538    +4.052626 
    1.602964    -0.784657    -1.107994     1.000000     1.000000     2.479538    +0.323337 
    1.604052    -3.619335    -1.153736     1.000000     1.000000     2.479538    -2.465600 
    1.604120    -2.874310    -1.156509     1.000000     1.000000     2.479538    -1.717802 
    1.608249     1.321371    -1.308168     1.000000     1.000000     2.479538    +2.629539 
    1.608722    -2.492748    -1.323359     1.000000     1.000000     2.479538    -1.169389 
    1.608784    -0.727105    -1.325313     1.000000     1.000000     2.479538    +0.598207 
    1.609529    -1.123469    -1.348250     1.000000     1.000000     2.479538    +0.224782 
    1.614863     0.862568    -1.479771     1.000000     1.000000     2.479538    +2.342339 
    1.616503     2.174098    -1.508605     1.000000     1.000000     2.479538    +3.682704 
    1.626319    -2.162484    -1.566414     1.000000     1.000000     2.479538    -0.596070 
    1.628041     4.574554    -1.556228     1.000000     1.000000     2.479538    +6.130782 
    1.629277    -2.332075    -1.545178     1.000000     1.000000     2.479538    -0.786897 
    1.633138     2.666232    -1.490582     1.000000     1.000000     2.479538    +4.156815 
    1.636616    -0.555606    -1.415436     1.000000     1.000000     2.479538    +0.859830 
    1.645166    -3.986555    -1.127202     1.000000     1.000000     2.479538    -2.859353 
    1.645523     2.944316    -1.112001     1.000000     1.000000     2.479538    +4.056317 
    1.649328    -0.453340    -0.934461     1.000000     1.000000     2.479538    +0.481122 
    1.650799     2.356062    -0.858292     1.000000     1.000000     2.479538    +3.214354 
    1.652584     3.176087    -0.760251     1.000000     1.000000     2.479538    +3.936338 
    1.654347     3.894887    -0.657431     1.000000     1.000000     2.479538    +4.552318 
    1.655262     1.433236    -0.601712     1.000000     1.000000     2.479538    +2.034948 
    1.658857    -2.054946    -0.367716     1.000000     1.000000     2.479538    -1.687230 
    1.659579     2.732710    -0.317809     1.000000     1.000000     2.479538    +3.050519 
    1.662225    -1.973688    -0.126831     1.000000     1.000000     2.479538    -1.846857 
    1.664520    -1.694413     0.049008     1.000000     1.000000     2.479538    -1.743421 
    1.665356    -2.665390     0.115477     1.000000     1.000000     2.479538    -2.780866 
    1.666917    -1.268880     0.242745     1.000000     1.000000     2.479538    -1.511625 
    1.672490     1.086344     0.731492     1.000000     1.000000     2.479538    +0.354852 
    1.672609    -4.062519     0.742428     1.000000     1.000000     2.479538    -4.804948 
    1.673793     2.262272     0.853281     1.000000     1.000000     2.479538    +1.408991 
    1.674765    -5.800075     0.945919     1.000000     1.000000     2.479538    -6.745995 
    1.675960    -2.221420     1.062035     1.000000     1.000000     2.479538    -3.283455 
    1.678139     2.405432     1.279526     1.000000     1.000000     2.479538    +1.125905 
    1.682407     1.699281     1.726945     1.000000     1.000000     2.479538    -0.027664 
    1.683986     1.608106     1.899449     1.000000     1.000000     2.479538    -0.291343 
    1.687150     1.980467     2.255977     1.000000     1.000000     2.479538    -0.275510 
    1.687177     2.691802     2.259066     1.000000     1.000000     2.479538    +0.432735 
    1.688958    -0.140122     2.466081     1.000000     1.000000     2.479538    -2.606203 
    1.691594     4.864151     2.780448     1.000000     1.000000     2.479538    +2.083703 
    1.692957    -0.849406     2.946623     1.000000     1.000000     2.479538    -3.796029 
    1.697121     5.890200     3.468847     1.000000     1.000000     2.479538    +2.421352 
    1.698818     6.882741     3.687710     1.000000     1.000000     2.479538    +3.195031 
    1.698871     7.260231     3.694599     1.000000     1.000000     2.479538    +3.565632 
    1.700549     5.275580     3.914444     1.000000     1.000000     2.479538    +1.361136 
    1.701067     3.579260     3.983061     1.000000     1.000000     2.479538    -0.403801 
    1.702262     3.294890     4.142241     1.000000     1.000000     2.479538    -0.847351 
    1.702263     1.270002     4.142382     1.000000     1.000000     2.479538    -2.872380 
    1.702669     8.117859     4.196833     1.000000     1.000000     2.479538    +3.921026 
    1.703866     2.697487     4.358385     1.000000     1.000000     2.479538    -1.660898 
    1.704031     5.988029     4.380735     1.000000     1.000000     2.479538    +1.607293 
    1.705562     4.956025     4.589850     1.000000     1.000000     2.479538    +0.366175 
    1.706689     6.311238     4.745298     1.000000     1.000000     2.479538    +1.565940 
    1.706739     4.853735     4.752165     1.000000     1.000000     2.479538    +0.101571 
    1.706806     2.260503     4.761480     1.000000     1.000000     2.479538    -2.500977 
    1.710983     0.374073     5.348715     1.000000     1.000000     2.479538    -4.974642 
    1.713096     4.749181     5.651784     1.000000     1.000000     2.479538    -0.902603 
    1.713229     2.340503     5.670919     1.000000     1.000000     2.479538    -3.330416 
    1.715144     5.766316     5.949140     1.000000     1.000000     2.479538    -0.182823 
    1.716251     8.042567     6.111138     1.000000     1.000000     2.479538    +1.931429 
    1.717196     8.240650     6.250286     1.000000     1.000000     2.479538    +1.990364 
    1.717966     8.555753     6.364108     1.000000     1.000000     2.479538    +2.191644 
    1.721438     6.402242     6.882605     1.000000     1.000000     2.479538    -0.480363 
    1.725529     9.771907     7.503145     1.000000     1.000000     2.479538    +2.268762 
    1.730913     8.993315     8.332962     1.000000     1.000000     2.479538    +0.660353 
    1.731145     9.266035     8.368999     1.000000     1.000000     2.479538    +0.897037 
    1.733603     5.596046     8.751995     1.000000     1.000000     2.479538    -3.155948 
    1.734981    12.095933     8.967652     1.000000     1.000000     2.479538    +3.128281 
    1.735478     6.734839     9.045489     1.000000     1.000000     2.479538    -2.310651 
    1.747777     7.119001    10.986048     1.000000     1.000000     2.479538    -3.867047 
    1.748629    12.532583    11.120684     1.000000     1.000000     2.479538    +1.411899 
    1.749124     8.026889    11.198960     1.000000     1.000000     2.479538    -3.172071 
    1.749150    13.972717    11.203099     1.000000     1.000000     2.479538    +2.769618 
    1.750010     9.892878    11.338877     1.000000     1.000000     2.479538    -1.445999 
    1.753422    11.493238    11.876760     1.000000     1.000000     2.479538    -0.383522 
    1.756731    11.107199    12.396307     1.000000     1.000000     2.479538    -1.289108 
    1.758400    14.145524    12.657064     1.000000     1.000000     2.479538    +1.488459 
    1.760761    10.889236    13.024330     1.000000     1.000000     2.479538    -2.135093 
    1.762072    13.214872    13.227442     1.000000     1.000000     2.479538    -0.012570 
    1.768291    18.109947    14.179517     1.000000     1.000000     2.479538    +3.930430 
    1.772806    12.829842    14.856605     1.000000     1.000000     2.479538    -2.026762 
    1.773115    15.598034    14.902503     1.000000     1.000000     2.479538    +0.695532 
    1.775142    18.184088    15.201533     1.000000     1.000000     2.479538    +2.982555 
    1.775978    16.530079    15.323882     1.000000     1.000000     2.479538    +1.206198 
    1.779313    13.962463    15.806700     1.000000     1.000000     2.479538    -1.844237 
    1.780039    21.181931    15.910565     1.000000     1.000000     2.479538    +5.271365 
    1.781585    15.439833    16.130173     1.000000     1.000000     2.479538    -0.690340 
    1.783355    14.600945    16.378825     1.000000     1.000000     2.479538    -1.777880 
    1.786242    13.826255    16.778080     1.000000     1.000000     2.479538    -2.951825 
    1.786893    16.099507    16.866929     1.000000     1.000000     2.479538    -0.767422 
    1.791270    14.086711    17.452427     1.000000     1.000000     2.479538    -3.365715 
    1.792244    17.139527    17.579878     1.000000     1.000000     2.479538    -0.440351 
    1.792322    18.334654    17.589952     1.000000     1.000000     2.479538    +0.744702 
    1.793994    19.498418    17.805921     1.000000     1.000000     2.479538    +1.692497 
    1.794067    15.348120    17.815300     1.000000     1.000000     2.479538    -2.467180 
    1.794604    18.770846    17.883984     1.000000     1.000000     2.479538    +0.886862 
    1.796733    20.733643    18.152472     1.000000     1.000000     2.479538    +2.581171 
    1.803284    17.643060    18.942078     1.000000     1.000000     2.479538    -1.299018 
    1.805108    21.739601    19.151591     1.000000     1.000000     2.479538    +2.588010 
    1.805205    18.430028    19.162584     1.000000     1.000000     2.479538    -0.732556 
    1.805306    23.259799    19.174088     1.000000     1.000000     2.479538    +4.085711 
    1.806656    20.615923    19.325643     1.000000     1.000000     2.479538    +1.290280 
    1.807947    21.215388    19.468137     1.000000     1.000000     2.479538    +1.747251 
    1.814207    23.150812    20.123604     1.000000     1.000000     2.479538    +3.027207 
    1.817161    21.641722    20.411538     1.000000     1.000000     2.479538    +1.230184 
    1.818130    21.439203    20.502825     1.000000     1.000000     2.479538    +0.936378 
    1.819104    21.233356    20.593170     1.000000     1.000000     2.479538    +0.640186 
    1.821276    22.766290    20.788743     1.000000     1.000000     2.479538    +1.977548 
    1.825165    18.932164    21.118802     1.000000     1.000000     2.479538    -2.186638 
    1.830598    26.360640    21.535230     1.000000     1.000000     2.479538    +4.825411 
    1.832024    23.474153    21.635721     1.000000     1.000000     2.479538    +1.838432 
    1.832696    25.601089    21.681800     1.000000     1.000000     2.479538    +3.919289 
    1.833697    18.605406    21.748838     1.000000     1.000000     2.479538    -3.143431 
    1.834675    20.773684    21.812584     1.000000     1.000000     2.479538    -1.038900 
    1.836884    21.787050    21.949853     1.000000     1.000000     2.479538    -0.162803 
    1.837587    20.291733    21.991650     1.000000     1.000000     2.479538    -1.699917 
    1.837646    20.734225    21.995114     1.000000     1.000000     2.479538    -1.260889 
    1.841332    27.366014    22.198180     1.000000     1.000000     2.479538    +5.167834 
    1.841941    20.743605    22.229229     1.000000     1.000000     2.479538    -1.485623 
    1.842114    25.461225    22.237937     1.000000     1.000000     2.479538    +3.223288 
    1.847567    22.142860    22.481670     1.000000     1.000000     2.479538    -0.338810 
    1.849403    21.861729    22.550560     1.000000     1.000000     2.479538    -0.688832 
    1.849617    23.017384    22.558133     1.000000     1.000000     2.479538    +0.459251 
    1.849684    24.467497    22.560486     1.000000     1.000000     2.479538    +1.907011 
    1.850240    20.856989    22.579721     1.000000     1.000000     2.479538    -1.722732 
    1.853530    23.948817    22.680747     1.000000     1.000000     2.479538    +1.268070 
    1.854921    21.961058    22.716908     1.000000     1.000000     2.479538    -0.755850 
    1.855125    24.308030    22.721887     1.000000     1.000000     2.479538    +1.586144 
    1.855591    26.500819    22.732929     1.000000     1.000000     2.479538    +3.767890 
    1.860769    22.030488    22.826024     1.000000     1.000000     2.479538    -0.795535 
    1.862472    24.282361    22.844702     1.000000     1.000000     2.479538    +1.437658 
    1.866046    18.848617    22.864615     1.000000     1.000000     2.479538    -4.015998 
    1.870763    24.062055    22.850878     1.000000     1.000000     2.479538    +1.211177 
    1.871880    22.705580    22.840960     1.000000     1.000000     2.479538    -0.135380 
    1.872087    22.497753    22.838837     1.000000     1.000000     2.479538    -0.341084 
    1.872255    20.657172    22.837055     1.000000     1.000000     2.479538    -2.179883 
    1.872280    24.874242    22.836784     1.000000     1.000000     2.479538    +2.037457 
    1.873626    23.375634    22.820341     1.000000     1.000000     2.479538    +0.555293 
    1.875653    25.100155    22.788620     1.000000     1.000000     2.479538    +2.311536 
    1.880038    20.563209    22.691420     1.000000     1.000000     2.479538    -2.128211 
    1.881189    19.715122    22.659469     1.000000     1.000000     2.479538    -2.944347 
    1.883078    21.292396    22.601250     1.000000     1.000000     2.479538    -1.308854 
    1.892049    21.857020    22.227889     1.000000     1.000000     2.479538    -0.370869 
    1.892054    24.468502    22.227626     1.000000     1.000000     2.479538    +2.240876 
    1.897716    23.181697    21.911241     1.000000     1.000000     2.479538    +1.270456 
    1.902389    19.347054    21.604434     1.000000     1.000000     2.479538    -2.257379 
    1.904499    22.650129    21.452698     1.000000     1.000000     2.479538    +1.197431 
    1.905799    17.198454    21.355245     1.000000     1.000000     2.479538    -4.156792 
    1.905998    19.344768    21.340016     1.000000     1.000000     2.479538    -1.995248 
    1.906411    18.005845    21.308274     1.000000     1.000000     2.479538    -3.302429 
    1.909797    19.700964    21.036517     1.000000     1.000000     2.479538    -1.335553 
    1.910699    19.596680    20.960723     1.000000     1.000000     2.479538    -1.364044 
    1.911247    21.554065    20.914022     1.000000     1.000000     2.479538    +0.640044 
    1.916858    21.877546    20.406166     1.000000     1.000000     2.479538    +1.471380 
    1.917118    28.862598    20.381361     1.000000     1.000000     2.479538    +8.481238 
    1.917760    24.997742    20.319649     1.000000     1.000000     2.479538    +4.678093 
    1.918419    19.184087    20.255708     1.000000     1.000000     2.479538    -1.071620 
    1.918665    18.477885    20.231610     1.000000     1.000000     2.479538    -1.753726 
    1.919549    20.661906    20.144234     1.000000     1.000000     2.479538    +0.517672 
    1.923099    18.052472    19.781055     1.000000     1.000000     2.479538    -1.728583 
    1.923795    23.793869    19.707563     1.000000     1.000000     2.479538    +4.086306 
    1.926422    21.438987    19.423609     1.000000     1.000000     2.479538    +2.015378 
    1.932464    21.245134    18.732679     1.000000     1.000000     2.479538    +2.512455 
    1.935019    20.254181    18.425269     1.000000     1.000000     2.479538    +1.828912 
    1.938353    19.064424    18.011580     1.000000     1.000000     2.479538    +1.052844 
    1.939630    15.262485    17.849358     1.000000     1.000000     2.479538    -2.586872 
    1.941396    17.985187    17.621890     1.000000     1.000000     2.479538    +0.363297 
    1.943653    20.505431    17.325886     1.000000     1.000000     2.479538    +3.179544 
    1.951245    15.822898    16.289799     1.000000     1.000000     2.479538    -0.466901 
    1.955834    15.786443    15.636419     1.000000     1.000000     2.479538    +0.150023 
    1.958449    15.759870    15.256049     1.000000     1.000000     2.479538    +0.503822 
    1.959141    16.184437    15.154489     1.000000     1.000000     2.479538    +1.029947 
    1.960054    12.746416    15.019961     1.000000     1.000000     2.479538    -2.273545 
    1.960410    13.778535    14.967456     1.000000     1.000000     2.479538    -1.188920 
    1.963612    10.253794    14.490115     1.000000     1.000000     2.479538    -4.236321 
    1.964733    14.960377    14.321344     1.000000     1.000000     2.479538    +0.639033 
    1.966834    13.154577    14.003141     1.000000     1.000000     2.479538    -0.848564 
    1.969137    12.692664    13.651456     1.000000     1.000000     2.479538    -0.958792 
    1.969156    10.383329    13.648551     1.000000     1.000000     2.479538    -3.265222 
    1.969299     9.716291    13.626637     1.000000     1.000000     2.479538    -3.910346 
    1.971080    12.083863    13.352646     1.000000     1.000000     2.479538    -1.268783 
    1.973263    17.032124    13.014954     1.000000     1.000000     2.479538    +4.017169 
    1.977208     6.535927    12.400063     1.000000     1.000000     2.479538    -5.864136 
    1.978266    16.872492    12.234268     1.000000     1.000000     2.479538    +4.638224 
    1.980643     9.096989    11.860762     1.000000     1.000000     2.479538    -2.763773 
    1.983549    11.107256    11.402729     1.000000     1.000000     2.479538    -0.295473 
    1.984751     9.947842    11.212872     1.000000     1.000000     2.479538    -1.265030 
    1.986169    10.734347    10.988752     1.000000     1.000000     2.479538    -0.254405 
    1.986737    10.790901    10.898970     1.000000     1.000000     2.479538    -0.108069 
    1.989403    12.805209    10.477259     1.000000     1.000000     2.479538    +2.327950 
    1.990929    11.509801    10.236066     1.000000     1.000000     2.479538    +1.273735 
    1.994069    -0.135474     9.740142     1.000000     1.000000     2.479538    -9.875616 
    1.995160    10.002168     9.568200     1.000000     1.000000     2.479538    +0.433968 
    1.997487     9.782974     9.202197     1.000000     1.000000     2.479538    +0.580777 
    1.998209    13.259644     9.088758     1.000000     1.000000     2.479538    +4.170886 

